Inconsistencies in Unstructured Geometric Volume-of-Fluid Methods for Two-Phase Flows with High Density Ratios

Geometric flux-based Volume-of-Fluid (VOF) methods are widely considered consistent in handling two-phase flows with high density ratios. However, although the conservation of mass and momentum is consistent for two-phase incompressible single-field Navier-Stokes equations without phase-change, discretization may easily introduce small inconsistencies that result in very large errors or catastrophic failure. We apply the consistency conditions derived for the unstructured Level Set / Front Tracking method to flux-based geometric VOF methods, and implement our discretization into the plicRDF-isoAdvector geometrical VOF method. We find that computing the mass flux by scaling the geometrically computed fluxed phase-specific volume destroys the equivalence between the scaled volume fraction equation and the mass conservation equation, depending on the choice for the temporal and convective term discretization schemes. We propose two solutions. First, based on the analysis of discretization errors, we suggest a consistent combination of the temporal discretization scheme and the interpolation scheme for the momentum convection term. Second, similar to our previous work on the unstructured Level Set / Front Tracking method, we solve an auxiliary mass conservation equation with a geometrical calculation of the face-centered density. We prove the equivalence between these two approaches mathematically and verify and validate their numerical stability for density ratios in the range $[1,10^6]$ and viscosity ratios in the range $[10^2,10^5]$.

==> figures/Cyclic_case_description.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Cyclic_case_description.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{416.54684728bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.94894301)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Cyclic_case_description.pdf}}%
    \put(0.71903694,0.80512111){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{v}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Cyclic_case_description.pdf}}%
    \put(0.06015703,0.00419634){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(0.01723248,0.06876365){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$z$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/LBO.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'LBO.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}   (1,0.50661338)
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{250.03621025bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{LBO.pdf}}%
    \put(0.68411944,0.14419766){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13498045\unitlength}\raggedright \end{minipage}}}%
    %%\put(0,0){\includegraphics[width=\unitlength,page=2]{LBO.pdf}}%
    \put(0.67260465,0.1922253){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec{S}_{f}$\end{tabular}}}}%
    \put(0.45508886,0.35159048){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\nabla{\phi_{f}}$\end{tabular}}}}%
    \put(0.18555594,0.18616484){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$O_{f}$\end{tabular}}}}%
    \put(0.35850379,0.13491196){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\nabla{\phi_{f,\perp}}$\end{tabular}}}}%
    \put(0.33821714,0.38632993){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\nabla{\phi_{f,\parallel}}$\end{tabular}}}}%
    \put(0.47401998,0.19199938){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$N_{f}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/alpha_f.pdf_tex <==
%% Creator: Inkscape 1.1 (c4e8f9ed74, 2021-05-24), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'alpha_f.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{433.09956708bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59252707)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{alpha_f.pdf}}%
    \put(0.23131934,0.00544541){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\alpha_f^{n+1} = \frac{|\tilde{\Omega}^-(t^{n+1}) \cap S_f|}{|S_f|}$\end{tabular}}}}%
    \put(0.59792839,0.11756784){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\phi_{f,i}^{n+1}$\end{tabular}}}}%
    \put(0.59792839,0.57498453){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\phi_{f,i+1}^{n+1}$\end{tabular}}}}%
    \put(0.59792839,0.52168098){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x}_{f,i+1}$\end{tabular}}}}%
    \put(0.59792839,0.07093726){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x}_{f,i}$\end{tabular}}}}%
    \put(0.00399267,0.42644801){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\tilde{\Omega}^+(t^{n+1})$\end{tabular}}}}%
    \put(0.05454446,0.34016376){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{n}_\Sigma$\end{tabular}}}}%
    \put(0.34979324,0.36165509){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\phi_f^{n+1}$\end{tabular}}}}%
    \put(0.36023725,0.28672506){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x}_f$\end{tabular}}}}%
    \put(0.62643512,0.25991555){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\tilde{\Sigma}(t^{n+1})$\end{tabular}}}}%
    \put(0.01010755,0.15057148){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\tilde{\Omega}^-(t^{n+1})$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{alpha_f.pdf}}%
  \end{picture}%
\endgroup%


==> figures/cyclicBC_explain.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cyclicBC_explain.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{278.96521156bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99565375)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cyclicBC_explain.pdf}}%
    \put(0.77254853,0.56832077){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x}_c$\end{tabular}}}}%
    \put(0.04473132,0.66587586){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x}_i$\end{tabular}}}}%
    \put(0.0735367,0.59712638){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x}_j$\end{tabular}}}}%
    \put(0.07257652,0.49342671){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x}_k$\end{tabular}}}}%
    \put(0.87010299,0.66049892){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x}_{i'}$\end{tabular}}}}%
    \put(0.90985444,0.59616632){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x}_{j'}$\end{tabular}}}}%
    \put(0.91273509,0.49438692){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x}_{k'}$\end{tabular}}}}%
    \put(0.01976662,0.71618877){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x}_{f}$\end{tabular}}}}%
    \put(0.85224384,0.70946756){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x}^{nei}_f$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/mercuryAirDropletTranslation-interIso.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
-1,0,5612,11431.4,0.421621,1.73904e-15,1.65532e-14,4.964150000000001e-18,0.00156251,0,7.8125e-05,1.12622e-15,0.9757299999999999,0.897143,0.000625,0.000625,0.000516069
-1,0,1710,11431.4,0.280646,2.76606e-15,1.89262e-14,5.22211e-18,0.00312501,0,7.8125e-05,2.06352e-15,0.9046569999999999,0.785303,0.000625,0.000625,0.000531828
-1,0,1753,11431.4,27.8388,3.5093600000000003e-15,2.1352e-14,2.86193e-17,0.00468752,0,7.8125e-05,2.62359e-15,0.8683059999999999,0.735621,0.000625,0.000625,0.000547453
-1,0,1753,11431.4,28.0148,4.07363e-15,2.69073e-14,7.776020000000001e-17,0.00625003,0,7.8125e-05,3.04879e-15,0.707045,0.835182,0.000625,0.000625,0.0005630769999999999
-1,0,4927,11431.4,16.2149,4.64842e-15,2.57038e-14,1.0265200000000001e-16,0.00781253,0,7.8125e-05,3.51578e-15,0.5128689999999999,0.229884,0.000625,0.000625,0.000578824
-1,0,2237,11431.4,15.2801,5.10045e-15,2.5745599999999995e-14,1.0695600000000001e-16,0.00937504,0,7.8125e-05,3.87587e-15,0.63031,0.508115,0.000625,0.000625,0.0005946290000000001
-1,0,6771,11431.4,16.705,5.5756900000000005e-15,2.6889199999999998e-14,1.3133900000000001e-16,0.0109375,0,7.8125e-05,4.23904e-15,0.6115659999999999,0.186169,0.000625,0.000625,0.000610337
-1,0,4569,11431.4,138.327,5.96303e-15,2.63661e-14,2.0318400000000002e-16,0.0125001,0,7.8125e-05,4.57265e-15,0.133158,0.268512,0.000625,0.000625,0.00062593
-1,0,1866,11431.4,114.93799999999999,6.33549e-15,3.10495e-14,4.4391300000000005e-16,0.0140626,0,7.8125e-05,4.88155e-15,0.40339,2.22574,0.000625,0.000625,0.000641524
-1,0,7391,11431.4,99.7696,6.72109e-15,3.18306e-14,6.42944e-16,0.0156251,0,7.8125e-05,5.2117100000000004e-15,0.500645,1.03952,0.000625,0.000625,0.0006572489999999999
-1,0,7391,11431.4,83.7062,7.075320000000001e-15,3.29658e-14,6.19338e-16,0.017187599999999997,0,7.8125e-05,5.50349e-15,0.78757,0.7535109999999999,0.000625,0.000625,0.000673039
-1,0,1866,11431.4,72.47399999999999,7.323539999999999e-15,3.61496e-14,5.933320000000001e-16,0.0187501,0,7.8125e-05,5.7288600000000006e-15,0.631171,0.424833,0.000625,0.000625,0.000688736
-1,0,1148,11431.4,190.40200000000002,7.538840000000001e-15,3.6172399999999996e-14,6.825010000000001e-16,0.020312599999999997,0,7.8125e-05,5.94209e-15,0.286934,1.2954299999999999,0.000625,0.000625,0.000704322
-1,0,4779,11431.4,152.629,7.77093e-15,4.28042e-14,6.64127e-16,0.021875099999999998,0,7.8125e-05,6.13041e-15,0.48188800000000004,8.63027,0.000625,0.000625,0.0007199089999999999
-1,0,1148,11431.4,175.736,8.05108e-15,4.39412e-14,6.42056e-16,0.023437599999999996,0,7.8125e-05,6.3712899999999994e-15,0.44333100000000003,3.8202800000000003,0.000625,0.000625,0.000735628
-1,0,1148,11431.4,205.512,8.26932e-15,4.4531800000000005e-14,8.17558e-16,0.025000099999999997,0,7.8125e-05,6.5698300000000005e-15,1.55393,0.00404355,0.000625,0.000625,0.000751412
-1,0,1148,11431.4,191.669,8.47625e-15,4.0607099999999995e-14,1.1189e-15,0.0265626,0,7.8125e-05,6.76195e-15,0.216602,0.6650590000000001,0.000625,0.000625,0.000767105
-1,0,1148,11431.4,428.25800000000004,8.70512e-15,4.44901e-14,1.21299e-15,0.028125099999999997,0,7.8125e-05,6.973999999999999e-15,6.745369999999999,10.5504,0.000625,0.000625,0.0007826860000000001
-1,0,1148,11431.4,256.57599999999996,8.94427e-15,4.2856099999999995e-14,1.54138e-15,0.029687599999999998,0,7.8125e-05,7.20145e-15,5.39586,22.557,0.000625,0.000625,0.00079827
-1,0,1148,11431.4,185.445,9.15522e-15,3.93806e-14,1.2683199999999999e-15,0.031250099999999996,0,7.8125e-05,7.39235e-15,0.99167,2.50254,0.000625,0.000625,0.000813986
-1,0,4023,11431.4,232.64,9.355119999999999e-15,4.2699199999999996e-14,1.03919e-15,0.0328126,0,7.8125e-05,7.54226e-15,0.852233,1.07542,0.000625,0.000625,0.000829765
-1,0,3943,11431.4,215.533,9.53989e-15,4.7842199999999996e-14,1.01585e-15,0.0343751,0,7.8125e-05,7.69869e-15,1.21354,8.35246,0.000625,0.000625,0.000845455
-1,0,3943,11431.4,303.534,9.75298e-15,5.40474e-14,1.20012e-15,0.0359376,0,7.8125e-05,7.859869999999999e-15,0.206075,12.6234,0.000625,0.000625,0.0008610339999999999
-1,0,3943,11431.4,232.47099999999998,9.929269999999999e-15,6.31774e-14,1.2841799999999999e-15,0.0375002,0,7.8125e-05,8.021030000000001e-15,5.77219,8.13295,0.000625,0.000625,0.000876615
-1,0,3943,11431.4,230.09799999999998,1.00538e-14,6.60872e-14,1.62777e-15,0.03906269999999999,0,7.8125e-05,8.16528e-15,6.371230000000001,16.396,0.000625,0.000625,0.0008923269999999999
-1,0,3943,11431.4,350.67400000000004,1.02433e-14,7.502489999999999e-14,1.96015e-15,0.04062519999999999,0,7.8125e-05,8.33087e-15,8.7441,16.0778,0.000625,0.000625,0.0009081030000000001
-1,0,3943,11431.4,480.908,1.0437899999999999e-14,7.311580000000001e-14,2.32437e-15,0.042187699999999995,0,7.8125e-05,8.4904e-15,8.451360000000001,8.74721,0.000625,0.000625,0.00092379
-1,0,4199,11431.4,339.077,1.05493e-14,4.72013e-14,3.25702e-15,0.043750199999999996,0,7.8125e-05,8.61614e-15,15.3473,38.3273,0.000625,0.000625,0.0009393660000000001
-1,0,4199,11431.4,487.849,1.0702600000000002e-14,6.090059999999999e-14,4.07742e-15,0.0453127,0,7.8125e-05,8.71979e-15,10.1769,39.2922,0.000625,0.000625,0.000954945
-1,0,4199,11431.4,275.904,1.0829e-14,6.366469999999999e-14,4.26081e-15,0.04687519999999999,0,7.8125e-05,8.81858e-15,7.2256,24.6059,0.000625,0.000625,0.0009706539999999999
-1,0,1974,11431.4,223.61900000000003,1.09616e-14,6.08491e-14,3.90573e-15,0.04843769999999999,0,7.8125e-05,8.93891e-15,2.93451,17.9527,0.000625,0.000625,0.000986427
-1,0,1974,11431.4,417.469,1.10355e-14,5.983590000000001e-14,3.5259500000000004e-15,0.050000199999999995,0,7.8125e-05,9.03069e-15,3.4089699999999996,9.8134,0.000625,0.000625,0.00100211
-1,0,4471,11431.4,533.004,1.12147e-14,5.82479e-14,3.2894500000000002e-15,0.051562699999999996,0,7.8125e-05,9.14785e-15,6.48791,14.015,0.000625,0.000625,0.00101769
-1,0,4471,11431.4,746.408,1.1421600000000001e-14,8.81682e-14,3.2063299999999998e-15,0.0531252,0,7.8125e-05,9.27613e-15,17.1657,80.80199999999999,0.000625,0.000625,0.00103326
-1,0,4471,11431.4,600.207,1.1615899999999998e-14,9.473279999999999e-14,4.497870000000001e-15,0.05468769999999999,0,7.8125e-05,9.455029999999999e-15,17.0758,56.4042,0.000625,0.000625,0.00104897
-1,0,4455,11431.4,544.534,1.1811e-14,9.676269999999999e-14,5.57919e-15,0.05625019999999999,0,7.8125e-05,9.58065e-15,26.6785,66.7349,0.000625,0.000625,0.00106474
-1,0,4455,11431.4,468.556,1.1930200000000001e-14,1.1142799999999999e-13,6.6565899999999996e-15,0.057812699999999995,0,7.8125e-05,9.68077e-15,31.5901,84.7629,0.000625,0.000625,0.00108042
-1,0,4711,11431.4,647.245,1.19769e-14,8.30115e-14,5.47319e-15,0.059375199999999996,0,7.8125e-05,9.72581e-15,23.9459,71.115,0.000625,0.000625,0.0010960000000000002
-1,0,4711,11431.4,1140.28,1.21344e-14,1.0031e-13,5.2120300000000004e-15,0.0609377,0,7.8125e-05,9.8804e-15,17.0381,55.7863,0.000625,0.000625,0.00111157
-1,0,4711,11431.4,1058.59,1.22989e-14,1.04356e-13,6.64086e-15,0.06250019999999999,0,7.8125e-05,1.00029e-14,22.0654,33.6915,0.000625,0.000625,0.00112727
-1,0,4711,11431.4,1056.31,1.24945e-14,1.0561199999999998e-13,8.31573e-15,0.0640628,0,7.8125e-05,1.01483e-14,28.0851,34.8264,0.000625,0.000625,0.00114304
-1,0,4022,11431.4,975.552,1.26215e-14,9.08039e-14,9.48502e-15,0.0656253,0,7.8125e-05,1.02287e-14,28.9896,79.1269,0.000625,0.000625,0.00115873
-1,0,4278,11431.4,926.988,1.2715500000000001e-14,1.05426e-13,9.04389e-15,0.0671878,0,7.8125e-05,1.03151e-14,22.3505,104.90799999999999,0.000625,0.000625,0.0011743
-1,0,4278,11431.4,2933.58,1.2924500000000001e-14,1.22955e-13,1.1022799999999999e-14,0.0687503,0,7.8125e-05,1.04537e-14,37.8043,207.998,0.000625,0.000625,0.00118987
-1,0,4983,11431.4,1873.59,1.3096700000000002e-14,1.29899e-13,1.3666299999999999e-14,0.07031280000000001,0,7.8125e-05,1.0535700000000001e-14,29.2771,89.4887,0.000625,0.000625,0.00120557
-1,0,4983,11431.4,1974.85,1.32684e-14,1.36623e-13,1.8102099999999997e-14,0.0718753,0,7.8125e-05,1.0642200000000001e-14,28.7123,100.06200000000001,0.000625,0.000625,0.00122134
-1,0,4983,11431.4,1779.01,1.34733e-14,1.39484e-13,2.18923e-14,0.0734378,0,7.8125e-05,1.07339e-14,27.5014,103.81200000000001,0.000625,0.000625,0.00123702
-1,0,5239,11431.4,1877.85,1.3430500000000001e-14,1.5426e-13,2.2274900000000004e-14,0.0750003,0,7.8125e-05,1.0770000000000001e-14,35.8856,184.704,0.000625,0.000625,0.00125259
-1,0,5239,11431.4,3644.28,1.34999e-14,1.72566e-13,1.67723e-14,0.0765628,0,7.8125e-05,1.0846e-14,6.28809,119.992,0.000625,0.000625,0.00126816
-1,0,5239,11431.4,1467.57,1.36714e-14,1.70423e-13,1.5356100000000002e-14,0.07812530000000001,0,7.8125e-05,1.097e-14,27.5007,26.4213,0.000625,0.000625,0.00128386
-1,0,5239,11431.4,1727.3,1.38541e-14,1.6735799999999999e-13,1.3801499999999998e-14,0.0796878,0,7.8125e-05,1.1094e-14,41.6639,74.8732,0.000625,0.000625,0.00129962
-1,0,5239,11431.4,2555.26,1.4042600000000001e-14,1.49531e-13,1.25691e-14,0.0812503,0,7.8125e-05,1.1191799999999999e-14,12.2348,7.254980000000001,0.000625,0.000625,0.0013153
-1,0,5495,11431.4,2305.71,1.4020099999999999e-14,1.67317e-13,1.3762100000000002e-14,0.0828128,0,7.8125e-05,1.12054e-14,16.4363,26.8754,0.000625,0.000625,0.00133087
-1,0,5495,11431.4,2421.47,1.43178e-14,2.35262e-13,1.5683299999999998e-14,0.0843753,0,7.8125e-05,1.1304200000000001e-14,33.3308,129.371,0.000625,0.000625,0.00134644
-1,0,5495,11431.4,2674.12,1.4794899999999997e-14,3.00734e-13,1.78285e-14,0.08593780000000001,0,7.8125e-05,1.1457e-14,18.5308,29.275,0.000625,0.000625,0.00136213
-1,0,5495,11431.4,1190.41,1.51648e-14,3.04952e-13,2.2150599999999998e-14,0.0875003,0,7.8125e-05,1.16123e-14,4.15298,54.0902,0.000625,0.000625,0.0013779000000000003
-1,0,5495,11431.4,1388.49,1.5544799999999997e-14,3.08991e-13,2.52739e-14,0.08906289999999999,0,7.8125e-05,1.1765000000000001e-14,6.3945300000000005,69.9418,0.000625,0.000625,0.00139358
-1,0,5751,11431.4,3099.43,1.5131399999999998e-14,2.7331199999999997e-13,2.3994900000000002e-14,0.0906254,0,7.8125e-05,1.17161e-14,12.6741,43.3993,0.000625,0.000625,0.00140915
-1,0,5751,11431.4,4748.5,1.52388e-14,3.0629e-13,2.01981e-14,0.09218789999999999,0,7.8125e-05,1.17666e-14,14.3905,94.1727,0.000625,0.000625,0.00142471
-1,0,5751,11431.4,2468.04,1.54832e-14,2.94672e-13,2.30461e-14,0.09375039999999998,0,7.8125e-05,1.18834e-14,48.3276,189.61700000000002,0.000625,0.000625,0.00144041
-1,0,5751,11431.4,2845.64,1.59391e-14,2.78724e-13,2.6622100000000002e-14,0.09531289999999999,0,7.8125e-05,1.20109e-14,83.1972,241.266,0.000625,0.000625,0.00145617
-1,0,5767,11431.4,3287.11,1.65293e-14,2.87104e-13,2.87885e-14,0.09687539999999999,0,7.8125e-05,1.2159299999999999e-14,99.2468,231.769,0.000625,0.000625,0.00147185
-1,0,6007,11431.4,5764.45,1.6479e-14,3.49142e-13,2.66574e-14,0.0984379,0,7.8125e-05,1.2249e-14,77.3705,225.979,0.000625,0.000625,0.00148742
-1,0,6007,11431.4,8750.42,1.75794e-14,5.75851e-13,3.6437e-14,0.1,0,7.8125e-05,1.23895e-14,25.6877,111.838,0.000625,0.000625,0.00150298
-1,0,6007,11431.4,5574.63,1.88171e-14,6.16526e-13,4.2555400000000005e-14,0.101563,0,7.8125e-05,1.2585799999999999e-14,42.3939,219.011,0.000625,0.000625,0.00151867
-1,0,6007,11431.4,5624.04,1.9976400000000002e-14,6.35975e-13,5.2728099999999995e-14,0.103125,0,7.8125e-05,1.2752799999999998e-14,24.5151,122.946,0.000625,0.000625,0.00153444
-1,0,6007,11431.4,6931.68,2.11536e-14,6.45278e-13,6.11525e-14,0.10468800000000002,0,7.8125e-05,1.29851e-14,58.8969,74.9909,0.000625,0.000625,0.00155011
-1,0,6263,11431.4,9599.37,1.98583e-14,5.22383e-13,5.90588e-14,0.10625,0,7.8125e-05,1.30088e-14,40.9222,198.782,0.000625,0.000625,0.00156568
-1,0,6041,11431.4,13132.2,2.0882400000000002e-14,5.89501e-13,7.95597e-14,0.107813,0,7.8125e-05,1.3226499999999998e-14,20.5497,540.2819999999999,0.000625,0.000625,0.00158124
-1,0,6041,11431.4,8129.12,2.3356299999999998e-14,7.12187e-13,9.35013e-14,0.109375,0,7.8125e-05,1.3636700000000002e-14,212.732,361.038,0.000625,0.000625,0.00159693
-1,0,6041,11431.4,9439.34,2.57712e-14,6.52012e-13,9.211060000000002e-14,0.11093800000000001,0,7.8125e-05,1.4013e-14,315.6,343.711,0.000625,0.000625,0.00161269
-1,0,6279,11431.4,14441.0,2.85867e-14,7.694739999999999e-13,7.90984e-14,0.1125,0,7.8125e-05,1.4436e-14,375.978,437.356,0.000625,0.000625,0.00162837
-1,0,6297,11431.4,19118.9,2.85497e-14,7.62579e-13,1.32482e-13,0.11406300000000001,0,7.8125e-05,1.47416e-14,321.377,443.76800000000003,0.000625,0.000625,0.00164394
-1,0,6519,11431.4,23356.5,3.2299599999999995e-14,1.17179e-12,1.8323e-13,0.115625,0,7.8125e-05,1.5145400000000002e-14,262.455,201.675,0.000625,0.000625,0.0016595
-1,0,6297,11431.4,19776.7,3.6534100000000003e-14,1.36347e-12,2.1783899999999999e-13,0.11718800000000001,0,7.8125e-05,1.5688800000000002e-14,63.5513,272.24,0.000625,0.000625,0.00167519
-1,0,6519,11431.4,19125.9,4.05286e-14,1.34173e-12,2.2060700000000002e-13,0.11875,0,7.8125e-05,1.6377000000000002e-14,304.129,73.4615,0.000625,0.000625,0.00169095
-1,0,6519,11431.4,25331.7,4.43292e-14,1.36792e-12,1.66054e-13,0.12031300000000002,0,7.8125e-05,1.71423e-14,415.10900000000004,62.4653,0.000625,0.000625,0.00170663
-1,0,6553,11431.4,32444.5,4.37779e-14,1.41747e-12,2.55488e-13,0.121875,0,7.8125e-05,1.7447400000000002e-14,406.908,14.9628,0.000625,0.000625,0.0017222000000000001
-1,0,6553,11431.4,38532.8,5.0316699999999995e-14,2.19355e-12,3.5357399999999996e-13,0.123438,0,7.8125e-05,1.8205200000000002e-14,417.57599999999996,560.359,0.000625,0.000625,0.00173775
-1,0,6553,11431.4,27897.7,6.123070000000001e-14,2.68165e-12,4.21554e-13,0.125,0,7.8125e-05,1.9579e-14,972.559,1565.18,0.000625,0.000625,0.00175344
-1,0,6553,11431.4,27425.2,7.07914e-14,2.4561e-12,4.2693500000000004e-13,0.126563,0,7.8125e-05,2.11102e-14,1459.5,2054.21,0.000625,0.000625,0.0017692
-1,0,6791,11431.4,43584.5,8.110299999999999e-14,2.73119e-12,3.68148e-13,0.128126,0,7.8125e-05,2.30795e-14,1616.83,2026.14,0.000625,0.000625,0.00178488
-1,0,6809,11431.4,60733.6,8.17924e-14,2.3394e-12,5.16522e-13,0.129688,0,7.8125e-05,2.4124700000000002e-14,1522.92,2286.7,0.000625,0.000625,0.00180045
-1,0,6809,11431.4,70374.8,9.317960000000001e-14,3.69847e-12,7.21327e-13,0.131251,0,7.8125e-05,2.55093e-14,1299.44,2172.46,0.000625,0.000625,0.001816
-1,0,6809,11431.4,60023.9,1.09051e-13,4.94886e-12,8.64549e-13,0.13281300000000001,0,7.8125e-05,2.7223000000000002e-14,809.716,930.813,0.000625,0.000625,0.00183169
-1,0,6809,11431.4,62432.5,1.20369e-13,4.6812e-12,8.844149999999999e-13,0.134376,0,7.8125e-05,2.95259e-14,1417.66,1320.6,0.000625,0.000625,0.00184745
-1,0,6809,11431.4,84163.5,1.35124e-13,4.128930000000001e-12,7.63603e-13,0.135938,0,7.8125e-05,3.3248000000000004e-14,2640.34,2436.15,0.000625,0.000625,0.00186312
-1,0,7065,11431.4,115725.0,1.3791199999999998e-13,3.6223e-12,1.0071399999999999e-12,0.137501,0,7.8125e-05,3.49518e-14,2498.26,2265.65,0.000625,0.000625,0.00187869
-1,0,7065,11431.4,112143.0,1.61726e-13,6.3723099999999995e-12,1.4150799999999999e-12,0.13906300000000002,0,7.8125e-05,3.78851e-14,2467.21,4263.23,0.000625,0.000625,0.00189425
-1,0,7065,11431.4,111908.0,1.97118e-13,9.419989999999999e-12,1.7091599999999998e-12,0.140626,0,7.8125e-05,4.228219999999999e-14,3687.91,6527.02,0.000625,0.000625,0.00190993
-1,0,7065,11431.4,99442.2,2.2372199999999997e-13,9.149e-12,1.7563299999999998e-12,0.142188,0,7.8125e-05,4.7887300000000005e-14,5260.72,7892.47,0.000625,0.000625,0.00192569
-1,0,7065,11431.4,166470.0,2.58777e-13,8.202510000000001e-12,1.5425e-12,0.143751,0,7.8125e-05,5.5886300000000006e-14,6853.39,9917.66,0.000625,0.000625,0.00194137
-1,0,7065,11431.4,275491.0,2.72945e-13,7.085639999999999e-12,2.0044e-12,0.145313,0,7.8125e-05,6.029830000000001e-14,5137.92,8430.36,0.000625,0.000625,0.00195694
-1,0,7321,11431.4,251007.0,2.9508000000000004e-13,7.82253e-12,2.8195700000000003e-12,0.146876,0,7.8125e-05,6.420980000000001e-14,3886.69,3882.2,0.000625,0.000625,0.00197249
-1,0,7321,11431.4,221590.0,3.39219e-13,1.43696e-11,3.4252e-12,0.14843800000000001,0,7.8125e-05,6.875739999999999e-14,3122.95,4300.26,0.000625,0.000625,0.00198817
-1,0,7321,11431.4,209613.0,3.6726599999999997e-13,1.48204e-11,3.58461e-12,0.150001,0,7.8125e-05,7.46194e-14,5876.09,6600.46,0.000625,0.000625,0.00200393
-1,0,18734,11431.4,0.027714299999999997,2.09652e-15,1.6825099999999998e-14,5.21815e-18,0.000781253,0,3.90625e-05,1.4531700000000001e-15,0.9901040000000001,0.974831,0.000625,0.000625,0.000507928
-1,0,29322,11431.4,9.10331,2.94078e-15,2.04269e-14,1.5005299999999998e-17,0.00156251,0,3.90625e-05,2.22927e-15,0.85946,0.9487059999999999,0.000625,0.000625,0.00051577
-1,0,40131,11431.4,32.6298,3.60644e-15,2.46792e-14,7.05194e-17,0.00234376,0,3.90625e-05,2.72865e-15,0.750742,0.77674,0.000625,0.000625,0.0005235869999999999
-1,0,3218,11431.4,40.1871,4.16478e-15,2.7217900000000002e-14,1.19022e-16,0.00312501,0,3.90625e-05,3.13742e-15,0.59007,0.544956,0.000625,0.000625,0.000531393
-1,0,3218,11431.4,225.063,4.66257e-15,2.65028e-14,2.98244e-16,0.00390627,0,3.90625e-05,3.5216900000000002e-15,0.9178459999999999,0.924132,0.000625,0.000625,0.000539207
-1,0,60026,11431.4,104.91799999999999,5.134300000000001e-15,2.8598400000000003e-14,5.083469999999999e-16,0.00468752,0,3.90625e-05,3.89859e-15,0.6344390000000001,0.58429,0.000625,0.000625,0.000547044
-1,0,45753,11431.4,118.26299999999999,5.55315e-15,3.09754e-14,4.797139999999999e-16,0.00546877,0,3.90625e-05,4.2405e-15,0.7696770000000001,0.809239,0.000625,0.000625,0.00055488
-1,0,4765,11431.4,119.331,5.94235e-15,3.14875e-14,5.84211e-16,0.00625003,0,3.90625e-05,4.56762e-15,0.31878,0.45136800000000005,0.000625,0.000625,0.0005626930000000001
-1,0,37039,11431.4,116.43,6.30383e-15,3.3501999999999996e-14,5.78883e-16,0.00703128,0,3.90625e-05,4.87988e-15,0.23857199999999998,0.533864,0.000625,0.000625,0.000570495
-1,0,10349,11431.4,110.18700000000001,6.6323599999999996e-15,3.40365e-14,6.671310000000001e-16,0.00781253,0,3.90625e-05,5.16623e-15,1.23376,1.9093,0.000625,0.000625,0.000578306
-1,0,32729,11431.4,100.081,6.95968e-15,3.27961e-14,6.39681e-16,0.00859378,0,3.90625e-05,5.4568100000000004e-15,0.100133,0.400592,0.000625,0.000625,0.000586141
-1,0,35690,11431.4,115.103,7.24275e-15,3.38459e-14,5.65791e-16,0.00937504,0,3.90625e-05,5.72538e-15,0.512246,1.14799,0.000625,0.000625,0.000593975
-1,0,17100,11431.4,96.2317,7.53127e-15,3.53555e-14,6.10087e-16,0.010156299999999998,0,3.90625e-05,5.98117e-15,0.348414,0.200798,0.000625,0.000625,0.000601786
-1,0,35948,11431.4,117.255,7.80962e-15,4.04461e-14,6.18877e-16,0.0109375,0,3.90625e-05,6.22536e-15,0.244627,0.624139,0.000625,0.000625,0.000609587
-1,0,18160,11431.4,316.193,8.07163e-15,4.21221e-14,6.43409e-16,0.011718799999999998,0,3.90625e-05,6.4723e-15,1.70287,2.40085,0.000625,0.000625,0.000617397
-1,0,22832,11431.4,235.582,8.316750000000001e-15,4.5491500000000005e-14,7.70856e-16,0.0125001,0,3.90625e-05,6.69537e-15,0.395314,0.789801,0.000625,0.000625,0.000625231
-1,0,24081,11431.4,297.942,8.53954e-15,5.6582100000000004e-14,8.12405e-16,0.0132813,0,3.90625e-05,6.906059999999999e-15,1.7044400000000002,3.21247,0.000625,0.000625,0.000633064
-1,0,24081,11431.4,288.476,8.76029e-15,5.806569999999999e-14,1.0478300000000001e-15,0.0140626,0,3.90625e-05,7.1184e-15,2.56155,4.70566,0.000625,0.000625,0.000640874
-1,0,24081,11431.4,381.593,8.956449999999999e-15,6.309e-14,1.30303e-15,0.014843799999999999,0,3.90625e-05,7.284869999999999e-15,5.85649,9.60572,0.000625,0.000625,0.000648675
-1,0,25105,11431.4,392.42699999999996,9.15534e-15,5.79109e-14,1.51789e-15,0.0156251,0,3.90625e-05,7.46286e-15,5.10393,9.652330000000001,0.000625,0.000625,0.0006564839999999999
-1,0,25105,11431.4,314.10400000000004,9.37676e-15,6.4083e-14,1.46755e-15,0.0164063,0,3.90625e-05,7.66862e-15,3.08985,6.8273600000000005,0.000625,0.000625,0.000664317
-1,0,25105,11431.4,479.941,9.55061e-15,5.4199900000000004e-14,1.40763e-15,0.017187599999999997,0,3.90625e-05,7.835680000000001e-15,6.23056,10.5545,0.000625,0.000625,0.00067215
-1,0,31555,11431.4,433.70599999999996,9.735939999999999e-15,4.89945e-14,1.24047e-15,0.0179688,0,3.90625e-05,7.997029999999999e-15,1.2821200000000001,4.13704,0.000625,0.000625,0.00067996
-1,0,31555,11431.4,431.969,9.91657e-15,4.87e-14,1.74165e-15,0.0187501,0,3.90625e-05,8.16228e-15,1.61327,4.27886,0.000625,0.000625,0.00068776
-1,0,16010,11431.4,634.842,1.01032e-14,5.02606e-14,2.57102e-15,0.019531299999999998,0,3.90625e-05,8.319150000000001e-15,4.98729,8.969289999999999,0.000625,0.000625,0.000695568
-1,0,16010,11431.4,390.837,1.0276200000000001e-14,5.472230000000001e-14,3.3463900000000003e-15,0.020312599999999997,0,3.90625e-05,8.47011e-15,4.03837,6.70211,0.000625,0.000625,0.0007034010000000001
-1,0,20208,11431.4,523.268,1.04231e-14,5.550219999999999e-14,3.85495e-15,0.0210938,0,3.90625e-05,8.60728e-15,9.94537,14.3321,0.000625,0.000625,0.000711233
-1,0,26129,11431.4,752.5189999999999,1.05748e-14,6.04892e-14,4.12498e-15,0.021875099999999998,0,3.90625e-05,8.747159999999999e-15,10.1371,16.5989,0.000625,0.000625,0.000719043
-1,0,26129,11431.4,676.49,1.0729e-14,6.20182e-14,4.5466999999999995e-15,0.022656299999999997,0,3.90625e-05,8.88587e-15,13.3154,22.4252,0.000625,0.000625,0.000726843
-1,0,26060,11431.4,712.562,1.08929e-14,7.596430000000001e-14,4.53996e-15,0.023437599999999996,0,3.90625e-05,9.02931e-15,9.935789999999999,18.1533,0.000625,0.000625,0.000734651
-1,0,27153,11431.4,806.285,1.10303e-14,8.301569999999999e-14,4.7006100000000005e-15,0.0242188,0,3.90625e-05,9.140560000000001e-15,11.8322,23.0333,0.000625,0.000625,0.000742483
-1,0,26060,11431.4,886.053,1.1180200000000001e-14,9.153830000000001e-14,6.17697e-15,0.025000099999999997,0,3.90625e-05,9.26528e-15,22.7988,38.2727,0.000625,0.000625,0.0007503160000000001
-1,0,26060,11431.4,763.554,1.1312200000000001e-14,9.17155e-14,7.5405e-15,0.025781400000000003,0,3.90625e-05,9.37929e-15,21.6891,36.5734,0.000625,0.000625,0.000758126
-1,0,25967,11431.4,778.586,1.1448899999999999e-14,6.91434e-14,7.63187e-15,0.0265626,0,3.90625e-05,9.50143e-15,24.4424,41.7702,0.000625,0.000625,0.000765925
-1,0,25967,11431.4,1427.4,1.1583499999999999e-14,7.90585e-14,6.9409099999999994e-15,0.0273439,0,3.90625e-05,9.60754e-15,27.552,46.326,0.000625,0.000625,0.0007737330000000001
-1,0,25967,11431.4,1637.53,1.17389e-14,8.595950000000001e-14,1.04033e-14,0.028125099999999997,0,3.90625e-05,9.738979999999999e-15,23.3857,41.5362,0.000625,0.000625,0.000781565
-1,0,27084,11431.4,1534.95,1.18421e-14,8.55596e-14,1.48593e-14,0.028906400000000002,0,3.90625e-05,9.82623e-15,25.5558,38.8654,0.000625,0.000625,0.0007893980000000001
-1,0,27023,11431.4,1680.97,1.19682e-14,9.2663e-14,1.84797e-14,0.029687599999999998,0,3.90625e-05,9.92241e-15,30.1262,47.9843,0.000625,0.000625,0.000797207
-1,0,27084,11431.4,1650.92,1.2117e-14,1.00812e-13,1.96581e-14,0.030468900000000004,0,3.90625e-05,1.00386e-14,35.5196,57.821000000000005,0.000625,0.000625,0.000805006
-1,0,28172,11431.4,2682.11,1.2223399999999999e-14,1.0679100000000001e-13,1.5841299999999998e-14,0.031250099999999996,0,3.90625e-05,1.0127700000000001e-14,38.0345,63.4938,0.000625,0.000625,0.0008128139999999999
-1,0,28108,11431.4,3361.9,1.2380100000000001e-14,1.17278e-13,1.8253099999999998e-14,0.0320314,0,3.90625e-05,1.0256299999999999e-14,34.8391,61.9638,0.000625,0.000625,0.0008206460000000001
-1,0,28172,11431.4,3682.65,1.25298e-14,1.3773699999999999e-13,2.59913e-14,0.0328126,0,3.90625e-05,1.0365600000000001e-14,63.8286,103.295,0.000625,0.000625,0.000828478
-1,0,28172,11431.4,3199.95,1.26631e-14,1.51329e-13,3.1813200000000003e-14,0.0335939,0,3.90625e-05,1.0449299999999999e-14,57.0578,94.5658,0.000625,0.000625,0.000836288
-1,0,28108,11431.4,2734.4,1.27992e-14,1.84455e-13,3.4150199999999994e-14,0.0343751,0,3.90625e-05,1.05284e-14,61.5175,106.571,0.000625,0.000625,0.000844087
-1,0,29196,11431.4,4571.92,1.29489e-14,1.67598e-13,3.10575e-14,0.035156400000000004,0,3.90625e-05,1.0634299999999998e-14,80.9169,141.13,0.000625,0.000625,0.000851894
-1,0,29132,11431.4,6400.72,1.3103399999999999e-14,1.94329e-13,3.511369999999999e-14,0.0359376,0,3.90625e-05,1.07242e-14,63.8721,126.62100000000001,0.000625,0.000625,0.0008597260000000001
-1,0,29132,11431.4,6371.41,1.3299500000000001e-14,2.22638e-13,4.64837e-14,0.0367189,0,3.90625e-05,1.08314e-14,66.0371,124.385,0.000625,0.000625,0.000867559
-1,0,29196,11431.4,6563.41,1.34856e-14,2.2546300000000002e-13,5.85545e-14,0.037500099999999995,0,3.90625e-05,1.09339e-14,85.3211,155.649,0.000625,0.000625,0.0008753680000000001
-1,0,29132,11431.4,6201.54,1.37431e-14,2.95653e-13,6.34989e-14,0.0382814,0,3.90625e-05,1.10455e-14,90.8802,163.058,0.000625,0.000625,0.000883167
-1,0,29132,11431.4,6570.91,1.3996500000000001e-14,2.77445e-13,5.9113e-14,0.03906269999999999,0,3.90625e-05,1.11465e-14,108.631,194.832,0.000625,0.000625,0.0008909739999999999
-1,0,30157,11431.4,9220.01,1.43339e-14,2.9183899999999997e-13,6.28894e-14,0.0398439,0,3.90625e-05,1.1259000000000001e-14,85.5865,170.93200000000002,0.000625,0.000625,0.000898806
-1,0,30094,11431.4,11320.2,1.46949e-14,3.17077e-13,7.46499e-14,0.04062519999999999,0,3.90625e-05,1.1372399999999998e-14,101.964,201.02,0.000625,0.000625,0.000906638
-1,0,30094,11431.4,10161.0,1.50888e-14,4.45492e-13,8.73052e-14,0.0414064,0,3.90625e-05,1.14681e-14,58.5473,155.748,0.000625,0.000625,0.000914447
-1,0,30156,11431.4,9205.49,1.56054e-14,4.86671e-13,1.01092e-13,0.042187699999999995,0,3.90625e-05,1.15986e-14,61.6116,178.804,0.000625,0.000625,0.000922246
-1,0,30156,11431.4,14101.6,1.61357e-14,4.987890000000001e-13,1.05452e-13,0.042968900000000004,0,3.90625e-05,1.17186e-14,49.6616,159.491,0.000625,0.000625,0.000930053
-1,0,30124,11431.4,18611.1,1.67507e-14,5.10519e-13,1.3121400000000002e-13,0.043750199999999996,0,3.90625e-05,1.1864e-14,43.575,169.472,0.000625,0.000625,0.000937885
-1,0,31149,11431.4,19101.1,1.74255e-14,5.87001e-13,1.54858e-13,0.0445314,0,3.90625e-05,1.2023200000000002e-14,10.7344,68.6614,0.000625,0.000625,0.000945717
-1,0,31244,11431.4,17999.5,1.81048e-14,7.4603e-13,1.74234e-13,0.0453127,0,3.90625e-05,1.21857e-14,77.1146,12.8092,0.000625,0.000625,0.000953526
-1,0,32205,11431.4,18728.3,1.95043e-14,8.2431e-13,2.0188800000000002e-13,0.0460939,0,3.90625e-05,1.2379899999999999e-14,80.1965,14.7853,0.000625,0.000625,0.000961325
-1,0,32205,11431.4,27009.6,2.05516e-14,9.24591e-13,2.17242e-13,0.04687519999999999,0,3.90625e-05,1.25117e-14,22.5057,68.9227,0.000625,0.000625,0.0009691319999999999
-1,0,32205,11431.4,31315.9,2.21155e-14,1.0735600000000001e-12,2.52154e-13,0.0476564,0,3.90625e-05,1.2686399999999999e-14,29.5138,79.2057,0.000625,0.000625,0.000976963
-1,0,31148,11431.4,32252.2,2.37065e-14,9.75604e-13,2.93194e-13,0.04843769999999999,0,3.90625e-05,1.29142e-14,92.4245,3.23936,0.000625,0.000625,0.000984796
-1,0,32268,11431.4,30259.1,2.5484400000000002e-14,1.28636e-12,3.26699e-13,0.0492189,0,3.90625e-05,1.31606e-14,235.567,178.918,0.000625,0.000625,0.000992605
-1,0,33229,11431.4,34598.9,2.7814199999999998e-14,1.43396e-12,3.5554e-13,0.050000199999999995,0,3.90625e-05,1.3499000000000001e-14,268.111,230.128,0.000625,0.000625,0.0010004
-1,0,33229,11431.4,48950.3,2.95612e-14,1.4578e-12,3.91845e-13,0.0507815,0,3.90625e-05,1.37483e-14,142.83,66.8342,0.000625,0.000625,0.00100821
-1,0,33229,11431.4,49273.6,3.12343e-14,1.4838399999999999e-12,4.65669e-13,0.051562699999999996,0,3.90625e-05,1.3990299999999999e-14,193.106,89.4392,0.000625,0.000625,0.00101604
-1,0,33197,11431.4,48807.9,3.38418e-14,1.60222e-12,5.33024e-13,0.05234400000000001,0,3.90625e-05,1.4376e-14,287.635,181.351,0.000625,0.000625,0.00102387
-1,0,33292,11431.4,46977.9,3.69686e-14,2.09503e-12,5.48849e-13,0.0531252,0,3.90625e-05,1.47493e-14,420.534,333.314,0.000625,0.000625,0.00103168
-1,0,34253,11431.4,53040.8,4.26852e-14,2.48885e-12,5.86483e-13,0.0539065,0,3.90625e-05,1.53196e-14,352.491,321.305,0.000625,0.000625,0.00103948
-1,0,34253,11431.4,78849.3,4.5861699999999997e-14,2.59063e-12,6.25305e-13,0.05468769999999999,0,3.90625e-05,1.56718e-14,94.1444,18.1742,0.000625,0.000625,0.00104729
-1,0,34253,11431.4,79257.4,4.94362e-14,2.6191799999999998e-12,6.940560000000001e-13,0.055469000000000004,0,3.90625e-05,1.60632e-14,99.0264,36.2002,0.000625,0.000625,0.00105512
-1,0,34316,11431.4,69944.3,5.475369999999999e-14,2.83992e-12,7.80742e-13,0.05625019999999999,0,3.90625e-05,1.665e-14,4.61765,231.639,0.000625,0.000625,0.00106295
-1,0,34316,11431.4,60391.3,5.97158e-14,3.71902e-12,8.620780000000001e-13,0.057031500000000006,0,3.90625e-05,1.7228499999999998e-14,368.31199999999995,223.18099999999998,0.000625,0.000625,0.00107076
-1,0,34220,11431.4,70686.7,6.73969e-14,3.9891599999999995e-12,9.11991e-13,0.057812699999999995,0,3.90625e-05,1.80368e-14,402.88800000000003,210.52900000000002,0.000625,0.000625,0.00107856
-1,0,35245,11431.4,102099.0,7.14092e-14,3.27513e-12,8.78792e-13,0.05859400000000001,0,3.90625e-05,1.8629e-14,9.3355,290.23,0.000625,0.000625,0.00108636
-1,0,35244,11431.4,105854.0,7.467310000000001e-14,3.5249699999999997e-12,9.75113e-13,0.059375199999999996,0,3.90625e-05,1.90803e-14,126.464,377.465,0.000625,0.000625,0.0010942
-1,0,34188,11431.4,106682.0,8.182330000000001e-14,3.84525e-12,1.15437e-12,0.06015650000000001,0,3.90625e-05,1.9798400000000002e-14,54.1907,534.238,0.000625,0.000625,0.00110203
-1,0,35340,11431.4,108424.0,9.111530000000001e-14,6.01647e-12,1.4406e-12,0.0609377,0,3.90625e-05,2.06583e-14,90.6644,643.177,0.000625,0.000625,0.00110984
-1,0,35340,11431.4,110138.0,1.0397000000000001e-13,7.095130000000001e-12,1.52767e-12,0.061719,0,3.90625e-05,2.1850900000000002e-14,133.836,483.994,0.000625,0.000625,0.00111764
-1,0,35340,11431.4,178215.0,1.13485e-13,6.37007e-12,1.44686e-12,0.06250019999999999,0,3.90625e-05,2.3022799999999997e-14,857.585,1135.85,0.000625,0.000625,0.00112544
-1,0,36268,11431.4,204343.0,1.22042e-13,5.73133e-12,1.61649e-12,0.0632815,0,3.90625e-05,2.3993400000000004e-14,1033.74,1409.42,0.000625,0.000625,0.00113327
-1,0,37389,11431.4,201071.0,1.35199e-13,6.34031e-12,2.26239e-12,0.0640628,0,3.90625e-05,2.53016e-14,1411.91,2173.78,0.000625,0.000625,0.00114111
-1,0,36364,11431.4,190000.0,1.50079e-13,1.06284e-11,2.82393e-12,0.064844,0,3.90625e-05,2.67182e-14,1733.93,2852.06,0.000625,0.000625,0.00114891
-1,0,36364,11431.4,187087.0,1.7002999999999998e-13,1.2347999999999999e-11,3.01188e-12,0.0656253,0,3.90625e-05,2.87747e-14,2268.65,4014.62,0.000625,0.000625,0.00115671
-1,0,36364,11431.4,284952.0,1.83522e-13,1.10215e-11,2.80803e-12,0.06640650000000001,0,3.90625e-05,3.08871e-14,3784.25,5886.69,0.000625,0.000625,0.00116452
-1,0,36364,11431.4,307880.0,1.97561e-13,9.363139999999999e-12,2.7926900000000003e-12,0.0671878,0,3.90625e-05,3.2758499999999996e-14,4349.43,6700.16,0.000625,0.000625,0.00117235
-1,0,36236,11431.4,353501.0,2.21371e-13,1.17324e-11,3.89621e-12,0.067969,0,3.90625e-05,3.51668e-14,3563.92,6263.46,0.000625,0.000625,0.00118018
-1,0,37388,11431.4,376404.0,2.53224e-13,1.78664e-11,4.8614699999999995e-12,0.0687503,0,3.90625e-05,3.80685e-14,2414.82,5142.72,0.000625,0.000625,0.00118799
-1,0,37388,11431.4,366501.0,2.89073e-13,2.12035e-11,5.1818800000000005e-12,0.06953150000000001,0,3.90625e-05,4.18921e-14,2935.69,5451.79,0.000625,0.000625,0.00119579
-1,0,37388,11431.4,521234.0,3.1735100000000003e-13,1.91078e-11,4.91021e-12,0.07031280000000001,0,3.90625e-05,4.62282e-14,5531.18,8327.63,0.000625,0.000625,0.00120359
-1,0,37388,11431.4,588617.0,3.49422e-13,1.63255e-11,4.8956e-12,0.071094,0,3.90625e-05,5.0527499999999996e-14,6514.78,9582.99,0.000625,0.000625,0.00121143
-1,0,37260,11431.4,552340.0,3.95465e-13,2.19053e-11,6.789310000000001e-12,0.0718753,0,3.90625e-05,5.5095600000000003e-14,8512.1,13158.5,0.000625,0.000625,0.00121926
-1,0,39437,11431.4,490576.0,4.29105e-13,2.44766e-11,8.47055e-12,0.0726565,0,3.90625e-05,6.022919999999999e-14,7990.78,13502.6,0.000625,0.000625,0.00122707
-1,0,38412,11431.4,481639.0,4.809409999999999e-13,2.70971e-11,9.15721e-12,0.0734378,0,3.90625e-05,6.61466e-14,9329.31,16129.2,0.000625,0.000625,0.00123486
-1,0,38412,11431.4,832546.0,5.21407e-13,2.66141e-11,8.659439999999999e-12,0.07421900000000001,0,3.90625e-05,7.28489e-14,14305.6,21865.0,0.000625,0.000625,0.00124267
-1,0,39469,11431.4,955618.0,5.73975e-13,2.46929e-11,7.85061e-12,0.0750003,0,3.90625e-05,8.107439999999999e-14,19050.2,27983.2,0.000625,0.000625,0.0012505
-1,0,40461,11431.4,924673.0,6.459760000000001e-13,3.39051e-11,1.05645e-11,0.0757816,0,3.90625e-05,9.0411e-14,17660.9,28589.8,0.000625,0.000625,0.00125833
-1,0,40461,11431.4,823306.0,7.28205e-13,4.77548e-11,1.26506e-11,0.0765628,0,3.90625e-05,1.0026000000000001e-13,15643.0,27445.3,0.000625,0.000625,0.00126614
-1,0,40461,11431.4,658811.0,7.98323e-13,5.19812e-11,1.4046e-11,0.0773441,0,3.90625e-05,1.10576e-13,14939.9,26946.5,0.000625,0.000625,0.00127394
-1,0,40461,11431.4,990740.0,8.648639999999999e-13,4.95168e-11,1.37314e-11,0.07812530000000001,0,3.90625e-05,1.2147799999999998e-13,25489.7,41201.3,0.000625,0.000625,0.00128175
-1,0,41486,11431.4,1175770.0,9.65857e-13,4.11929e-11,1.30925e-11,0.07890660000000001,0,3.90625e-05,1.36479e-13,26969.7,40603.8,0.000625,0.000625,0.00128958
-1,0,39315,11431.4,1372720.0,1.11205e-12,5.94319e-11,1.34192e-11,0.0796878,0,3.90625e-05,1.5311199999999998e-13,29481.3,48478.5,0.000625,0.000625,0.00129741
-1,0,40370,11431.4,1261780.0,1.24258e-12,7.48222e-11,1.61454e-11,0.0804691,0,3.90625e-05,1.73361e-13,29431.6,49553.3,0.000625,0.000625,0.00130522
-1,0,40370,11431.4,1539830.0,1.40924e-12,7.85381e-11,1.75668e-11,0.0812503,0,3.90625e-05,1.96446e-13,29507.4,48620.0,0.000625,0.000625,0.00131302
-1,0,40371,11431.4,2418070.0,1.54975e-12,7.85163e-11,1.77669e-11,0.0820316,0,3.90625e-05,2.1414600000000001e-13,34627.7,56311.3,0.000625,0.000625,0.00132082
-1,0,40371,11431.4,2813620.0,1.70406e-12,8.76884e-11,1.99537e-11,0.0828128,0,3.90625e-05,2.35406e-13,37629.8,60207.7,0.000625,0.000625,0.00132865
-1,0,40339,11431.4,2731330.0,1.89706e-12,1.0331200000000001e-10,2.40375e-11,0.0835941,0,3.90625e-05,2.55697e-13,24332.3,47135.1,0.000625,0.000625,0.00133648
-1,0,42509,11431.4,2985180.0,2.07961e-12,1.1034899999999999e-10,3.04028e-11,0.0843753,0,3.90625e-05,2.8409e-13,26091.8,50243.9,0.000625,0.000625,0.00134429
-1,0,42509,11431.4,3005610.0,2.27955e-12,1.3535900000000003e-10,3.45081e-11,0.0851566,0,3.90625e-05,3.12774e-13,30075.0,52423.3,0.000625,0.000625,0.00135209
-1,0,41395,11431.4,2726560.0,2.46991e-12,1.41948e-10,3.52327e-11,0.08593780000000001,0,3.90625e-05,3.35256e-13,25647.0,39543.9,0.000625,0.000625,0.0013599
-1,0,41395,11431.4,2827240.0,2.71172e-12,1.60003e-10,3.3333e-11,0.08671910000000001,0,3.90625e-05,3.65514e-13,31074.6,46360.6,0.000625,0.000625,0.00136773
-1,0,41363,11431.4,3488700.0,3.04487e-12,1.57068e-10,3.62128e-11,0.08750039999999999,0,3.90625e-05,4.01241e-13,23211.9,31488.3,0.000625,0.000625,0.00137556
-1,0,43534,11431.4,4607010.0,3.37415e-12,1.4584799999999998e-10,3.66058e-11,0.0882816,0,3.90625e-05,4.50011e-13,49785.8,74305.1,0.000625,0.000625,0.00138337
-1,0,42381,11431.4,5295680.0,3.75856e-12,1.6817800000000002e-10,4.32709e-11,0.08906289999999999,0,3.90625e-05,5.05317e-13,42076.9,64852.2,0.000625,0.000625,0.00139117
-1,0,43599,11431.4,6870540.0,4.06788e-12,1.7195500000000003e-10,5.71185e-11,0.0898441,0,3.90625e-05,5.416520000000001e-13,24120.7,33594.5,0.000625,0.000625,0.00139897
-1,0,42419,11431.4,7136940.0,4.64522e-12,2.7924900000000004e-10,6.74005e-11,0.0906254,0,3.90625e-05,5.92605e-13,48007.2,54826.6,0.000625,0.000625,0.0014068
-1,0,44558,11431.4,8208960.0,5.29763e-12,3.2540600000000003e-10,7.29584e-11,0.0914066,0,3.90625e-05,6.61654e-13,32101.9,47156.9,0.000625,0.000625,0.00141463
-1,0,44558,11431.4,13298900.0,5.87177e-12,3.5455400000000007e-10,7.39381e-11,0.09218789999999999,0,3.90625e-05,7.440649999999999e-13,29957.9,35871.6,0.000625,0.000625,0.00142244
-1,0,44557,11431.4,13340100.0,6.68957e-12,4.0198000000000004e-10,9.03001e-11,0.0929691,0,3.90625e-05,8.49048e-13,36417.8,45390.9,0.000625,0.000625,0.00143024
-1,0,44557,11431.4,12307100.0,7.269710000000001e-12,4.66306e-10,1.18899e-10,0.09375039999999998,0,3.90625e-05,9.06548e-13,57361.4,103055.0,0.000625,0.000625,0.00143804
-1,0,45582,11431.4,11145700.0,7.8271e-12,4.80298e-10,1.3966299999999999e-10,0.09453160000000001,0,3.90625e-05,9.7591e-13,45247.3,83762.0,0.000625,0.000625,0.00144588
-1,0,45582,11431.4,9710310.0,8.41734e-12,4.696119999999999e-10,1.48865e-10,0.09531289999999999,0,3.90625e-05,1.05944e-12,63001.8,108853.0,0.000625,0.000625,0.00145371
-1,0,45582,11431.4,13776000.0,9.12747e-12,4.0019599999999994e-10,1.53172e-10,0.0960941,0,3.90625e-05,1.16471e-12,37764.0,90290.0,0.000625,0.000625,0.00146152
-1,0,44467,11431.4,16022000.0,1.04435e-11,5.510309999999999e-10,1.5128600000000002e-10,0.09687539999999999,0,3.90625e-05,1.33279e-12,17378.5,61598.7,0.000625,0.000625,0.00146931
-1,0,45490,11431.4,18121500.0,1.14899e-11,6.49866e-10,1.7757e-10,0.0976566,0,3.90625e-05,1.46553e-12,73834.8,128921.0,0.000625,0.000625,0.00147712
-1,0,46606,11431.4,18376200.0,1.25243e-11,7.536120000000001e-10,2.1144099999999998e-10,0.0984379,0,3.90625e-05,1.6011299999999999e-12,130172.0,244295.0,0.000625,0.000625,0.00148495
-1,0,46606,11431.4,16032400.0,1.36918e-11,8.41046e-10,2.2929e-10,0.0992191,0,3.90625e-05,1.76782e-12,71900.2,162240.0,0.000625,0.000625,0.00149278
-1,0,46606,11431.4,13568200.0,1.45896e-11,8.2683e-10,2.32861e-10,0.1,0,3.90625e-05,1.93794e-12,144147.0,292417.0,0.000625,0.000625,0.00150059
-1,0,45491,11431.4,15319000.0,1.60894e-11,1.01324e-09,2.3170799999999998e-10,0.10078200000000001,0,3.90625e-05,2.1511099999999997e-12,79635.6,185992.0,0.000625,0.000625,0.00150839
-1,0,46515,11431.4,16776500.0,1.71055e-11,7.81998e-10,2.33206e-10,0.101563,0,3.90625e-05,2.32207e-12,179565.0,314362.0,0.000625,0.000625,0.00151619
-1,0,45644,11431.4,17085600.0,1.87786e-11,8.86836e-10,2.7269099999999997e-10,0.102344,0,3.90625e-05,2.55249e-12,226080.0,366288.0,0.000625,0.000625,0.00152402
-1,0,45459,11431.4,19231000.0,2.14704e-11,1.21581e-09,2.9623e-10,0.103125,0,3.90625e-05,2.90074e-12,403869.0,636308.0,0.000625,0.000625,0.00153186
-1,0,46515,11431.4,31116700.0,2.30198e-11,9.95332e-10,3.0475400000000004e-10,0.103907,0,3.90625e-05,3.2201e-12,522538.0,822980.0,0.000625,0.000625,0.00153966
-1,0,46515,11431.4,30017100.0,2.55836e-11,1.3034100000000002e-09,3.0059500000000004e-10,0.10468800000000002,0,3.90625e-05,3.65456e-12,570681.0,925656.0,0.000625,0.000625,0.00154746
-1,0,47693,11431.4,26242200.0,2.76401e-11,1.28972e-09,2.86186e-10,0.10546900000000001,0,3.90625e-05,3.97046e-12,751077.0,1232460.0,0.000625,0.000625,0.00155527
-1,0,47693,11431.4,33044900.0,2.98792e-11,1.39744e-09,3.23527e-10,0.10625,0,3.90625e-05,4.24776e-12,592870.0,1002180.0,0.000625,0.000625,0.0015630999999999998
-1,0,46483,11431.4,30268000.0,3.29246e-11,1.70074e-09,3.478780000000001e-10,0.10703199999999999,0,3.90625e-05,4.67508e-12,394470.0,736284.0,0.000625,0.000625,0.00157093
-1,0,48654,11431.4,30574900.0,3.56122e-11,1.8345600000000001e-09,3.56709e-10,0.107813,0,3.90625e-05,5.18382e-12,801250.0,1312210.0,0.000625,0.000625,0.00157874
-1,0,48654,11431.4,42135100.0,3.94285e-11,1.94169e-09,3.87513e-10,0.10859400000000001,0,3.90625e-05,5.90353e-12,875464.0,1475230.0,0.000625,0.000625,0.00158654
-1,0,48717,11431.4,42889900.0,4.21303e-11,2.3740300000000003e-09,5.09835e-10,0.109375,0,3.90625e-05,6.38254e-12,1156460.0,1738760.0,0.000625,0.000625,0.00159434
-1,0,48717,11431.4,37983100.0,4.49092e-11,2.4780300000000004e-09,5.957790000000001e-10,0.11015699999999999,0,3.90625e-05,6.742660000000001e-12,1221530.0,2018520.0,0.000625,0.000625,0.00160217
-1,0,47507,11431.4,31669300.0,4.95894e-11,2.59909e-09,6.38643e-10,0.11093800000000001,0,3.90625e-05,7.506730000000001e-12,1176360.0,1870680.0,0.000625,0.000625,0.00161
-1,0,49741,11431.4,41171700.0,5.34811e-11,2.2589e-09,6.538300000000001e-10,0.111719,0,3.90625e-05,8.21045e-12,1196430.0,1936700.0,0.000625,0.000625,0.00161781
-1,0,48716,11431.4,46935900.0,6.00219e-11,3.05433e-09,6.39786e-10,0.1125,0,3.90625e-05,9.26305e-12,1336830.0,2032750.0,0.000625,0.000625,0.00162561
-1,0,49741,11431.4,51966800.0,6.467399999999999e-11,3.10817e-09,7.91837e-10,0.113282,0,3.90625e-05,1.00582e-11,1933920.0,2828790.0,0.000625,0.000625,0.00163341
-1,0,49741,11431.4,61243700.0,6.94085e-11,3.1703899999999994e-09,9.286840000000001e-10,0.11406300000000001,0,3.90625e-05,1.07014e-11,1693390.0,2447490.0,0.000625,0.000625,0.00164124
-1,0,48531,11431.4,68113300.0,7.90048e-11,4.888649999999999e-09,1.00412e-09,0.114844,0,3.90625e-05,1.20137e-11,1822190.0,2679270.0,0.000625,0.000625,0.00164908
-1,0,49740,11431.4,69847600.0,8.38473e-11,3.42748e-09,1.03132e-09,0.115625,0,3.90625e-05,1.29389e-11,1936750.0,3152800.0,0.000625,0.000625,0.00165688
-1,0,49740,11431.4,68967400.0,9.17842e-11,4.69211e-09,1.0154299999999999e-09,0.116407,0,3.90625e-05,1.4102000000000001e-11,2217300.0,3683110.0,0.000625,0.000625,0.00166468
-1,0,50765,11431.4,74789000.0,9.73375e-11,4.290810000000001e-09,1.0623099999999998e-09,0.11718800000000001,0,3.90625e-05,1.50621e-11,2171250.0,3452150.0,0.000625,0.000625,0.00167249
-1,0,50765,11431.4,84512100.0,1.04391e-10,4.89034e-09,1.1915899999999998e-09,0.117969,0,3.90625e-05,1.60856e-11,3239720.0,5033650.0,0.000625,0.000625,0.00168032
-1,0,49772,11431.4,119041000.0,1.1387999999999999e-10,6.383609999999999e-09,1.24072e-09,0.11875,0,3.90625e-05,1.76076e-11,2464890.0,4231230.0,0.000625,0.000625,0.00168815
-1,0,50796,11431.4,124531000.0,1.23777e-10,5.487410000000001e-09,1.26501e-09,0.119532,0,3.90625e-05,1.93143e-11,2303320.0,3769120.0,0.000625,0.000625,0.00169596
-1,0,50764,11431.4,130393000.0,1.35727e-10,6.1012600000000005e-09,1.2374300000000001e-09,0.12031300000000002,0,3.90625e-05,2.10023e-11,1932970.0,3385620.0,0.000625,0.000625,0.00170375
-1,0,51789,11431.4,126543000.0,1.44855e-10,6.136430000000001e-09,1.2668499999999998e-09,0.12109400000000001,0,3.90625e-05,2.229e-11,2142330.0,3365730.0,0.000625,0.000625,0.00171156
-1,0,50796,11431.4,144692000.0,1.5235200000000001e-10,6.58307e-09,1.61253e-09,0.121875,0,3.90625e-05,2.31004e-11,1528750.0,2205650.0,0.000625,0.000625,0.00171939
-1,0,50796,11431.4,199299000.0,1.66663e-10,9.86503e-09,1.83081e-09,0.12265699999999999,0,3.90625e-05,2.49716e-11,2212580.0,3570750.0,0.000625,0.000625,0.00172722
-1,0,51820,11431.4,226724000.0,1.81821e-10,7.73833e-09,1.88353e-09,0.123438,0,3.90625e-05,2.70892e-11,2252850.0,3850290.0,0.000625,0.000625,0.00173503
-1,0,51602,11431.4,273136000.0,2.05808e-10,9.425249999999999e-09,1.87855e-09,0.12421900000000001,0,3.90625e-05,3.01901e-11,1731010.0,3041880.0,0.000625,0.000625,0.00174283
-1,0,51820,11431.4,306723000.0,2.23581e-10,1.02217e-08,2.3116300000000002e-09,0.125001,0,3.90625e-05,3.24848e-11,1357080.0,2221340.0,0.000625,0.000625,0.00175063
-1,0,51820,11431.4,283054000.0,2.39977e-10,1.10992e-08,2.9546100000000004e-09,0.125782,0,3.90625e-05,3.4314999999999993e-11,1722240.0,2769160.0,0.000625,0.000625,0.00175846
-1,0,51820,11431.4,357495000.0,2.6260500000000005e-10,1.67616e-08,3.3063000000000005e-09,0.126563,0,3.90625e-05,3.70264e-11,892757.0,1268000.0,0.000625,0.000625,0.0017663
-1,0,52844,11431.4,304775000.0,2.84747e-10,1.29216e-08,3.3501799999999997e-09,0.127344,0,3.90625e-05,4.02294e-11,31466.9,201499.0,0.000625,0.000625,0.0017741
-1,0,52659,11431.4,347775000.0,3.1899900000000003e-10,1.82111e-08,3.53409e-09,0.128126,0,3.90625e-05,4.47677e-11,1249990.0,1580670.0,0.000625,0.000625,0.0017819000000000003
-1,0,52844,11431.4,415052000.0,3.45425e-10,1.6474e-08,3.36383e-09,0.128907,0,3.90625e-05,4.86568e-11,43105.6,591364.0,0.000625,0.000625,0.0017897000000000002
-1,0,52844,11431.4,496110000.0,3.69648e-10,1.8465e-08,3.75987e-09,0.129688,0,3.90625e-05,5.22774e-11,481358.0,964862.0,0.000625,0.000625,0.00179754
-1,0,52844,11431.4,474403000.0,4.0765800000000005e-10,2.9338599999999997e-08,4.38826e-09,0.130469,0,3.90625e-05,5.69029e-11,2393830.0,3661790.0,0.000625,0.000625,0.00180537
-1,0,53868,11431.4,434312000.0,4.3752699999999996e-10,2.3984200000000002e-08,5.51878e-09,0.131251,0,3.90625e-05,6.16599e-11,4844730.0,7393310.0,0.000625,0.000625,0.00181318
-1,0,53868,11431.4,398494000.0,4.790049999999999e-10,2.95879e-08,6.0211e-09,0.13203199999999998,0,3.90625e-05,6.72906e-11,5481550.0,8848540.0,0.000625,0.000625,0.00182097
-1,0,53868,11431.4,621910000.0,5.1589e-10,2.9344700000000003e-08,5.68717e-09,0.13281300000000001,0,3.90625e-05,7.26678e-11,6561090.0,10885900.0,0.000625,0.000625,0.00182878
-1,0,53868,11431.4,777194000.0,5.651619999999999e-10,2.93931e-08,5.367770000000001e-09,0.13359400000000002,0,3.90625e-05,7.90374e-11,9395350.0,15429600.0,0.000625,0.000625,0.00183661
-1,0,53868,11431.4,825525000.0,6.318890000000001e-10,4.39045e-08,6.9851800000000005e-09,0.134376,0,3.90625e-05,8.80808e-11,11474700.0,18267800.0,0.000625,0.000625,0.00184444
-1,0,54892,11431.4,789451000.0,6.860239999999999e-10,3.17948e-08,8.575709999999999e-09,0.135157,0,3.90625e-05,9.767399999999999e-11,15848700.0,23796900.0,0.000625,0.000625,0.00185225
-1,0,54892,11431.4,756101000.0,7.56375e-10,3.55401e-08,9.56276e-09,0.135938,0,3.90625e-05,1.0963299999999999e-10,14611900.0,21460300.0,0.000625,0.000625,0.00186005
-1,0,54892,11431.4,675787000.0,8.18425e-10,3.8977199999999996e-08,9.4866e-09,0.136719,0,3.90625e-05,1.1772599999999998e-10,17899400.0,26212700.0,0.000625,0.000625,0.00186785
-1,0,55885,11431.4,797288000.0,8.857610000000001e-10,4.40658e-08,9.486e-09,0.137501,0,3.90625e-05,1.25467e-10,14248900.0,21994300.0,0.000625,0.000625,0.00187568
-1,0,55885,11431.4,879252000.0,9.77985e-10,4.8086699999999996e-08,1.1091600000000001e-08,0.138282,0,3.90625e-05,1.38472e-10,19101500.0,32562700.0,0.000625,0.000625,0.00188351
-1,0,56909,11431.4,1023660000.0,1.0795299999999999e-09,4.625e-08,1.2142299999999998e-08,0.13906300000000002,0,3.90625e-05,1.55766e-10,34630600.0,51706800.0,0.000625,0.000625,0.00189132
-1,0,55884,11431.4,1277870000.0,1.24366e-09,6.8254e-08,1.22936e-08,0.139844,0,3.90625e-05,1.7949e-10,32999800.0,49009100.0,0.000625,0.000625,0.00189912
-1,0,56909,11431.4,1353250000.0,1.3367200000000001e-09,7.21217e-08,1.53777e-08,0.140626,0,3.90625e-05,1.91714e-10,37002200.0,56891100.0,0.000625,0.000625,0.00190692
-1,0,56909,11431.4,1261580000.0,1.4218900000000001e-09,7.56803e-08,1.86668e-08,0.141407,0,3.90625e-05,2.0166999999999999e-10,36008900.0,57825600.0,0.000625,0.000625,0.00191475
-1,0,53932,11431.4,1060100000.0,1.57907e-09,8.037510000000001e-08,2.0629599999999998e-08,0.142188,0,3.90625e-05,2.2529e-10,39566100.0,66629700.0,0.000625,0.000625,0.00192258
-1,0,56908,11431.4,1008320000.0,1.68086e-09,8.44265e-08,2.12517e-08,0.142969,0,3.90625e-05,2.4375099999999997e-10,40911100.0,68289100.0,0.000625,0.000625,0.00193039
-1,0,56908,11431.4,1607060000.0,1.88207e-09,1.23906e-07,2.16492e-08,0.143751,0,3.90625e-05,2.72291e-10,59988600.0,92696600.0,0.000625,0.000625,0.00193819
-1,0,57933,11431.4,1311780000.0,2.00562e-09,1.0461499999999999e-07,2.3193e-08,0.144532,0,3.90625e-05,2.93174e-10,67352500.0,101831000.0,0.000625,0.000625,0.00194599
-1,0,57933,11431.4,1874190000.0,2.1431399999999997e-09,1.0702e-07,2.77428e-08,0.145313,0,3.90625e-05,3.1217200000000004e-10,73060700.0,113708000.0,0.000625,0.000625,0.00195382
-1,0,56940,11431.4,2027730000.0,2.4391199999999997e-09,1.7270800000000001e-07,3.0001000000000005e-08,0.146094,0,3.90625e-05,3.5334400000000003e-10,66364000.0,107177000.0,0.000625,0.000625,0.00196166
-1,0,57964,11431.4,2392970000.0,2.60829e-09,1.33095e-07,3.07652e-08,0.146876,0,3.90625e-05,3.8091e-10,59846200.0,92887800.0,0.000625,0.000625,0.00196946
-1,0,57965,11431.4,2453130000.0,2.84107e-09,1.63063e-07,3.0144e-08,0.14765699999999998,0,3.90625e-05,4.1304199999999997e-10,57014400.0,88786200.0,0.000625,0.000625,0.00197726
-1,0,57964,11431.4,2428480000.0,3.0249699999999997e-09,1.5700100000000002e-07,3.03137e-08,0.14843800000000001,0,3.90625e-05,4.40212e-10,71506300.0,107924000.0,0.000625,0.000625,0.00198507
-1,0,57964,11431.4,2341870000.0,3.2348699999999996e-09,1.76054e-07,3.49975e-08,0.14921900000000002,0,3.90625e-05,4.6254699999999994e-10,73731700.0,114823000.0,0.000625,0.000625,0.0019929
-1,0,57964,11431.4,2428170000.0,3.5711e-09,2.60476e-07,4.0826199999999995e-08,0.150001,0,3.90625e-05,5.04356e-10,97955900.0,153077000.0,0.000625,0.000625,0.00200073
-1,0,58765,11431.4,0.237083,2.2906199999999997e-15,1.6559400000000002e-14,5.77496e-18,0.00039062699999999994,0,1.95313e-05,1.64894e-15,0.938316,0.801774,0.000625,0.000625,0.000503981
-1,0,379938,11431.4,47.0598,3.05308e-15,2.3539799999999998e-14,5.52859e-17,0.000781253,0,1.95313e-05,2.32736e-15,0.701745,0.7982640000000001,0.000625,0.000625,0.000507889
-1,0,300640,11431.4,74.4866,3.70536e-15,2.72067e-14,1.6709799999999998e-16,0.00117188,0,1.95313e-05,2.8046999999999996e-15,0.7319100000000001,0.755215,0.000625,0.000625,0.000511796
-1,0,202135,11431.4,177.419,4.27652e-15,2.94478e-14,2.80156e-16,0.00156251,0,1.95313e-05,3.22288e-15,0.41412899999999997,0.41888500000000006,0.000625,0.000625,0.000515704
-1,0,331344,11431.4,123.295,4.7906999999999995e-15,3.4022e-14,5.09114e-16,0.00195313,0,1.95313e-05,3.61588e-15,0.0686194,0.0490041,0.000625,0.000625,0.0005196119999999999
-1,0,331344,11431.4,141.487,5.24214e-15,3.46916e-14,5.31185e-16,0.00234376,0,1.95313e-05,3.98231e-15,0.152051,0.22321,0.000625,0.000625,0.00052352
-1,0,46563,11431.4,125.59,5.66908e-15,3.40245e-14,6.50021e-16,0.00273439,0,1.95313e-05,4.33812e-15,0.22996799999999998,0.343498,0.000625,0.000625,0.000527426
-1,0,56979,11431.4,183.794,6.04851e-15,3.46256e-14,6.915189999999999e-16,0.00312501,0,1.95313e-05,4.66327e-15,0.39526500000000003,0.5563130000000001,0.000625,0.000625,0.000531333
-1,0,100205,11431.4,237.707,6.39998e-15,3.92292e-14,5.86032e-16,0.00351564,0,1.95313e-05,4.97473e-15,0.12516300000000002,0.36235,0.000625,0.000625,0.00053524
-1,0,314275,11431.4,259.754,6.729300000000001e-15,4.17814e-14,7.079089999999999e-16,0.00390627,0,1.95313e-05,5.2704099999999996e-15,0.501479,0.763992,0.000625,0.000625,0.000539148
-1,0,459014,11431.4,368.45599999999996,7.03567e-15,4.37515e-14,1.25517e-15,0.00429689,0,1.95313e-05,5.5487e-15,0.296062,0.666625,0.000625,0.000625,0.000543055
-1,0,457893,11431.4,368.158,7.33048e-15,4.65964e-14,1.22151e-15,0.00468752,0,1.95313e-05,5.81712e-15,0.249217,0.0864635,0.000625,0.000625,0.000546962
-1,0,312375,11431.4,271.665,7.61016e-15,4.3193400000000003e-14,1.36438e-15,0.00507815,0,1.95313e-05,6.07586e-15,0.450136,0.13819700000000001,0.000625,0.000625,0.000550868
-1,0,312375,11431.4,387.189,7.87744e-15,4.3994800000000004e-14,1.4698100000000001e-15,0.00546877,0,1.95313e-05,6.32453e-15,0.307798,0.11053299999999999,0.000625,0.000625,0.000554775
-1,0,119968,11431.4,481.42900000000003,8.133320000000001e-15,4.92957e-14,1.33052e-15,0.005859399999999999,0,1.95313e-05,6.56118e-15,0.783176,0.6693359999999999,0.000625,0.000625,0.000558684
-1,0,119968,11431.4,517.279,8.3738e-15,4.7246300000000004e-14,1.80827e-15,0.00625003,0,1.95313e-05,6.7818e-15,0.9968370000000001,0.802246,0.000625,0.000625,0.00056259
-1,0,385812,11431.4,471.17400000000004,8.61401e-15,4.4275999999999996e-14,2.2746200000000003e-15,0.00664065,0,1.95313e-05,7.005750000000001e-15,0.6633720000000001,0.604586,0.000625,0.000625,0.000566497
-1,0,45630,11431.4,428.964,8.83761e-15,4.615580000000001e-14,2.1501799999999998e-15,0.00703128,0,1.95313e-05,7.21015e-15,0.40715999999999997,0.663723,0.000625,0.000625,0.000570403
-1,0,360352,11431.4,714.447,9.048059999999999e-15,4.85505e-14,2.34423e-15,0.0074218999999999995,0,1.95313e-05,7.401890000000001e-15,1.45872,2.26344,0.000625,0.000625,0.00057431
-1,0,178271,11431.4,552.248,9.24782e-15,5.0228e-14,2.05387e-15,0.00781253,0,1.95313e-05,7.58264e-15,0.023000200000000002,0.737535,0.000625,0.000625,0.000578218
-1,0,178205,11431.4,446.079,9.445430000000001e-15,5.27789e-14,1.8221699999999998e-15,0.00820316,0,1.95313e-05,7.76477e-15,0.374312,1.3355299999999999,0.000625,0.000625,0.000582125
-1,0,174298,11431.4,400.976,9.641899999999999e-15,5.12023e-14,1.9107299999999998e-15,0.00859378,0,1.95313e-05,7.94475e-15,0.0387982,0.67615,0.000625,0.000625,0.000586031
-1,0,174298,11431.4,465.399,9.82543e-15,5.64054e-14,1.98588e-15,0.00898441,0,1.95313e-05,8.112009999999999e-15,0.128329,0.816103,0.000625,0.000625,0.000589938
-1,0,119969,11431.4,731.203,9.9938e-15,5.78614e-14,2.2556899999999998e-15,0.00937504,0,1.95313e-05,8.26806e-15,0.543593,0.033589,0.000625,0.000625,0.0005938440000000001
-1,0,177885,11431.4,800.795,1.0158e-14,6.29273e-14,3.26107e-15,0.00976566,0,1.95313e-05,8.41699e-15,0.934256,0.725263,0.000625,0.000625,0.000597753
-1,0,177885,11431.4,803.122,1.0326999999999999e-14,7.209019999999999e-14,4.46702e-15,0.010156299999999998,0,1.95313e-05,8.56701e-15,0.22304200000000002,0.365061,0.000625,0.000625,0.000601659
-1,0,182431,11431.4,992.868,1.04849e-14,7.560069999999999e-14,5.51341e-15,0.0105469,0,1.95313e-05,8.70666e-15,0.265231,0.962564,0.000625,0.000625,0.000605566
-1,0,178394,11431.4,1823.57,1.06363e-14,7.7481e-14,6.5072400000000004e-15,0.0109375,0,1.95313e-05,8.84326e-15,0.0205457,0.999114,0.000625,0.000625,0.000609472
-1,0,182493,11431.4,1893.79,1.0779799999999999e-14,8.96878e-14,1.015e-14,0.011328200000000002,0,1.95313e-05,8.97311e-15,0.814631,0.8554299999999999,0.000625,0.000625,0.000613379
-1,0,182493,11431.4,2037.84,1.0920200000000001e-14,1.006e-13,1.3112799999999998e-14,0.011718799999999998,0,1.95313e-05,9.09809e-15,0.029938799999999998,0.0431804,0.000625,0.000625,0.000617287
-1,0,177819,11431.4,1486.15,1.10579e-14,8.12145e-14,1.54611e-14,0.0121094,0,1.95313e-05,9.21969e-15,0.332336,0.183858,0.000625,0.000625,0.000621193
-1,0,182490,11431.4,1489.93,1.1195399999999999e-14,1.0102899999999999e-13,1.3010399999999999e-14,0.0125,0,1.95313e-05,9.34045e-15,1.6740400000000002,2.65347,0.000625,0.000625,0.0006251000000000001
-1,0,182490,11431.4,1601.01,1.13363e-14,1.3360699999999998e-13,8.90115e-15,0.012890700000000001,0,1.95313e-05,9.45989e-15,4.60532,6.21203,0.000625,0.000625,0.000629006
-1,0,182490,11431.4,2518.66,1.14708e-14,1.34451e-13,9.91238e-15,0.0132813,0,1.95313e-05,9.57673e-15,3.86577,5.676159999999999,0.000625,0.000625,0.000632913
-1,0,182490,11431.4,3150.24,1.1601100000000001e-14,1.3721300000000002e-13,1.25596e-14,0.013671899999999999,0,1.95313e-05,9.68688e-15,0.9533219999999999,0.20559000000000002,0.000625,0.000625,0.000636821
-1,0,182565,11431.4,2447.99,1.1736e-14,1.3883900000000002e-13,1.63646e-14,0.0140626,0,1.95313e-05,9.80138e-15,0.59407,0.149221,0.000625,0.000625,0.000640727
-1,0,186586,11431.4,2969.19,1.1857700000000002e-14,1.44945e-13,2.07791e-14,0.014453200000000001,0,1.95313e-05,9.89998e-15,3.51861,4.31385,0.000625,0.000625,0.000644634
-1,0,186586,11431.4,3248.42,1.1982799999999999e-14,1.8336099999999998e-13,2.30458e-14,0.014843799999999999,0,1.95313e-05,1.00013e-14,5.44226,5.66144,0.000625,0.000625,0.00064854
-1,0,186586,11431.4,4537.54,1.20999e-14,1.85503e-13,2.46249e-14,0.015234399999999999,0,1.95313e-05,1.00957e-14,1.23929,1.34945,0.000625,0.000625,0.000652447
-1,0,186012,11431.4,5595.72,1.22265e-14,2.6219899999999996e-13,2.8716000000000004e-14,0.0156251,0,1.95313e-05,1.0192299999999998e-14,0.903848,3.29224,0.000625,0.000625,0.000656355
-1,0,186011,11431.4,5156.63,1.23501e-14,2.9130199999999997e-13,3.4887099999999995e-14,0.0160157,0,1.95313e-05,1.02855e-14,3.0003,3.18805,0.000625,0.000625,0.0006602610000000001
-1,0,186011,11431.4,5584.47,1.24663e-14,2.76246e-13,4.48394e-14,0.0164063,0,1.95313e-05,1.03742e-14,2.05508,2.6766900000000002,0.000625,0.000625,0.000664167
-1,0,190682,11431.4,6783.25,1.2600399999999999e-14,3.57134e-13,5.10824e-14,0.016796900000000003,0,1.95313e-05,1.04584e-14,0.28136300000000003,0.313661,0.000625,0.000625,0.000668074
-1,0,190682,11431.4,9259.68,1.2749e-14,4.2414099999999997e-13,4.44094e-14,0.017187599999999997,0,1.95313e-05,1.05513e-14,6.75523,9.25805,0.000625,0.000625,0.00067198
-1,0,190682,11431.4,10896.7,1.2905799999999999e-14,4.593939999999999e-13,5.22759e-14,0.017578200000000002,0,1.95313e-05,1.06458e-14,18.0601,23.1918,0.000625,0.000625,0.000675888
-1,0,190757,11431.4,10879.8,1.30488e-14,4.06111e-13,7.94448e-14,0.0179688,0,1.95313e-05,1.07389e-14,19.2856,24.715,0.000625,0.000625,0.000679795
-1,0,190757,11431.4,11979.1,1.32184e-14,5.171680000000001e-13,1.01502e-13,0.0183594,0,1.95313e-05,1.08278e-14,17.8964,20.3912,0.000625,0.000625,0.0006837010000000001
-1,0,190757,11431.4,12609.3,1.3428899999999999e-14,5.544630000000001e-13,1.13257e-13,0.0187501,0,1.95313e-05,1.09195e-14,29.7803,35.8722,0.000625,0.000625,0.000687608
-1,0,190810,11431.4,19214.6,1.3657499999999999e-14,5.6037e-13,1.0836500000000001e-13,0.0191407,0,1.95313e-05,1.1006000000000001e-14,38.9064,49.7377,0.000625,0.000625,0.000691514
-1,0,194204,11431.4,26911.4,1.3942500000000001e-14,7.6922e-13,1.27042e-13,0.019531299999999998,0,1.95313e-05,1.10969e-14,29.9526,37.2248,0.000625,0.000625,0.000695422
-1,0,194203,11431.4,26310.3,1.42078e-14,9.026379999999999e-13,1.55407e-13,0.019922,0,1.95313e-05,1.11902e-14,33.2245,42.0501,0.000625,0.000625,0.0006993289999999999
-1,0,194203,11431.4,24574.3,1.4577799999999998e-14,1.08975e-12,1.99803e-13,0.020312599999999997,0,1.95313e-05,1.1287799999999999e-14,57.2745,67.4306,0.000625,0.000625,0.000703235
-1,0,194853,11431.4,25574.0,1.50126e-14,1.24368e-12,2.2618000000000003e-13,0.0207032,0,1.95313e-05,1.13889e-14,66.3041,79.6813,0.000625,0.000625,0.0007071410000000001
-1,0,198874,11431.4,33976.3,1.5478299999999998e-14,1.16539e-12,1.9931600000000002e-13,0.0210938,0,1.95313e-05,1.14825e-14,117.296,145.045,0.000625,0.000625,0.000711048
-1,0,198949,11431.4,46869.3,1.6180600000000003e-14,1.35325e-12,2.34353e-13,0.0214845,0,1.95313e-05,1.15904e-14,121.854,146.901,0.000625,0.000625,0.0007149560000000001
-1,0,198949,11431.4,44729.1,1.68275e-14,1.41327e-12,3.46704e-13,0.021875099999999998,0,1.95313e-05,1.16961e-14,116.561,146.911,0.000625,0.000625,0.000718863
-1,0,198949,11431.4,44792.2,1.76662e-14,2.04416e-12,4.4905299999999995e-13,0.0222657,0,1.95313e-05,1.18124e-14,148.325,183.861,0.000625,0.000625,0.000722769
-1,0,198949,11431.4,47746.0,1.86403e-14,2.3470099999999997e-12,5.07908e-13,0.022656299999999997,0,1.95313e-05,1.1937200000000002e-14,188.179,229.423,0.000625,0.000625,0.000726675
-1,0,198949,11431.4,58943.1,1.9758099999999997e-14,2.11133e-12,4.8313e-13,0.023047,0,1.95313e-05,1.2068799999999999e-14,235.324,299.376,0.000625,0.000625,0.000730582
-1,0,199002,11431.4,81239.1,2.1214599999999997e-14,2.6678099999999997e-12,5.24707e-13,0.023437599999999996,0,1.95313e-05,1.22153e-14,235.855,288.346,0.000625,0.000625,0.00073449
-1,0,199002,11431.4,80973.7,2.25454e-14,2.5324900000000002e-12,6.34846e-13,0.0238282,0,1.95313e-05,1.23491e-14,260.247,338.00199999999995,0.000625,0.000625,0.0007383960000000001
-1,0,203045,11431.4,86319.8,2.4453400000000002e-14,3.55853e-12,8.26759e-13,0.0242188,0,1.95313e-05,1.25037e-14,369.939,462.62699999999995,0.000625,0.000625,0.000742302
-1,0,203045,11431.4,97755.4,2.69024e-14,4.79204e-12,9.34444e-13,0.0246095,0,1.95313e-05,1.26672e-14,348.17,436.519,0.000625,0.000625,0.000746209
-1,0,203045,11431.4,126099.0,2.9883e-14,4.54594e-12,8.886129999999999e-13,0.025000099999999997,0,1.95313e-05,1.2864600000000002e-14,455.8,571.3969999999999,0.000625,0.000625,0.000750115
-1,0,203098,11431.4,170219.0,3.41969e-14,5.33069e-12,1.0521299999999999e-12,0.025390700000000002,0,1.95313e-05,1.31131e-14,560.683,682.2330000000001,0.000625,0.000625,0.000754023
-1,0,203098,11431.4,173025.0,3.77673e-14,5.2966e-12,1.44051e-12,0.025781400000000003,0,1.95313e-05,1.3365399999999999e-14,575.05,738.655,0.000625,0.000625,0.00075793
-1,0,207141,11431.4,180675.0,4.1964e-14,7.26005e-12,1.89118e-12,0.026172000000000004,0,1.95313e-05,1.36338e-14,587.058,739.852,0.000625,0.000625,0.0007618360000000001
-1,0,207141,11431.4,193676.0,4.64827e-14,9.15118e-12,2.16724e-12,0.0265626,0,1.95313e-05,1.3915399999999999e-14,796.967,1005.56,0.000625,0.000625,0.0007657419999999999
-1,0,207141,11431.4,205300.0,5.1403499999999995e-14,8.5215e-12,2.09623e-12,0.026953199999999997,0,1.95313e-05,1.42221e-14,906.814,1138.69,0.000625,0.000625,0.000769649
-1,0,207142,11431.4,305183.0,5.82894e-14,8.474339999999999e-12,2.29594e-12,0.0273439,0,1.95313e-05,1.46274e-14,1164.85,1471.6,0.000625,0.000625,0.000773557
-1,0,207194,11431.4,312828.0,6.33501e-14,8.25722e-12,2.81409e-12,0.027734500000000002,0,1.95313e-05,1.49869e-14,1382.4,1762.65,0.000625,0.000625,0.000777464
-1,0,207193,11431.4,299967.0,6.99392e-14,9.35408e-12,3.6215400000000003e-12,0.028125099999999997,0,1.95313e-05,1.5434799999999998e-14,1650.34,2039.86,0.000625,0.000625,0.00078137
-1,0,211237,11431.4,309384.0,7.99309e-14,1.47038e-11,4.1929400000000005e-12,0.028515699999999998,0,1.95313e-05,1.5979e-14,1697.06,2144.44,0.000625,0.000625,0.000785276
-1,0,211237,11431.4,358732.0,9.011280000000001e-14,1.51968e-11,4.12337e-12,0.028906400000000002,0,1.95313e-05,1.65437e-14,2055.04,2568.95,0.000625,0.000625,0.000789183
-1,0,211238,11431.4,496084.0,1.02346e-13,1.59865e-11,4.45026e-12,0.029297000000000004,0,1.95313e-05,1.7242099999999998e-14,2665.07,3282.25,0.000625,0.000625,0.00079309
-1,0,211238,11431.4,512263.0,1.1200799999999999e-13,1.61607e-11,5.51784e-12,0.029687599999999998,0,1.95313e-05,1.79667e-14,3282.58,4182.35,0.000625,0.000625,0.0007969969999999999
-1,0,211289,11431.4,517918.0,1.24426e-13,1.68458e-11,6.857780000000001e-12,0.0300782,0,1.95313e-05,1.8831900000000002e-14,3804.03,4794.51,0.000625,0.000625,0.000800903
-1,0,211289,11431.4,478224.0,1.4063499999999999e-13,1.88233e-11,8.12872e-12,0.030468900000000004,0,1.95313e-05,1.98477e-14,3832.32,4901.32,0.000625,0.000625,0.000804809
-1,0,211353,11431.4,491914.0,1.57512e-13,2.03345e-11,8.46829e-12,0.0308595,0,1.95313e-05,2.0928099999999997e-14,4563.99,5766.07,0.000625,0.000625,0.000808716
-1,0,215334,11431.4,518883.0,1.78549e-13,2.62526e-11,7.76702e-12,0.031250099999999996,0,1.95313e-05,2.2246900000000003e-14,5927.98,7416.9,0.000625,0.000625,0.000812624
-1,0,215334,11431.4,540537.0,1.9641199999999999e-13,2.9478999999999996e-11,9.471569999999999e-12,0.031640800000000004,0,1.95313e-05,2.36043e-14,7175.47,9263.08,0.000625,0.000625,0.000816531
-1,0,219482,11431.4,729680.0,2.21537e-13,3.07402e-11,1.03888e-11,0.0320314,0,1.95313e-05,2.5136e-14,7142.63,9184.48,0.000625,0.000625,0.0008204369999999999
-1,0,215335,11431.4,895942.0,2.51314e-13,3.27208e-11,1.12116e-11,0.032422,0,1.95313e-05,2.69142e-14,7958.37,10199.3,0.000625,0.000625,0.0008243430000000001
-1,0,223461,11431.4,856654.0,2.7866e-13,3.16285e-11,1.22239e-11,0.0328126,0,1.95313e-05,2.8959199999999996e-14,9885.15,12735.5,0.000625,0.000625,0.00082825
-1,0,223525,11431.4,824841.0,3.1790900000000003e-13,4.23642e-11,1.37561e-11,0.0332033,0,1.95313e-05,3.15418e-14,11577.3,14670.4,0.000625,0.000625,0.000832158
-1,0,223525,11431.4,1041560.0,3.48597e-13,4.53211e-11,1.66157e-11,0.0335939,0,1.95313e-05,3.39226e-14,11400.2,14764.6,0.000625,0.000625,0.000836064
-1,0,223589,11431.4,1152230.0,3.87348e-13,5.0791e-11,1.77968e-11,0.0339845,0,1.95313e-05,3.64484e-14,13803.0,18008.9,0.000625,0.000625,0.00083997
-1,0,223589,11431.4,1457030.0,4.3967e-13,5.82664e-11,1.72661e-11,0.0343751,0,1.95313e-05,3.9720099999999995e-14,12728.9,16690.5,0.000625,0.000625,0.0008438769999999999
-1,0,223526,11431.4,1488840.0,4.83526e-13,5.5749e-11,1.72924e-11,0.0347658,0,1.95313e-05,4.3118800000000005e-14,15748.4,20715.5,0.000625,0.000625,0.0008477830000000001
-1,0,227621,11431.4,1517940.0,5.402e-13,7.30308e-11,2.02638e-11,0.035156400000000004,0,1.95313e-05,4.70828e-14,17812.9,22920.6,0.000625,0.000625,0.000851691
-1,0,223642,11431.4,1644350.0,5.99334e-13,7.70868e-11,2.32613e-11,0.035547,0,1.95313e-05,5.0773800000000005e-14,18761.8,25190.0,0.000625,0.000625,0.0008555980000000001
-1,0,227685,11431.4,1656790.0,6.52932e-13,8.35939e-11,2.47739e-11,0.0359376,0,1.95313e-05,5.484930000000001e-14,22085.1,29311.3,0.000625,0.000625,0.000859504
-1,0,227622,11431.4,1471120.0,7.34799e-13,1.16421e-10,2.43732e-11,0.0363283,0,1.95313e-05,5.985539999999999e-14,19636.4,27170.1,0.000625,0.000625,0.00086341
-1,0,227622,11431.4,1647670.0,8.051649999999999e-13,1.2534e-10,2.62823e-11,0.0367189,0,1.95313e-05,6.514690000000001e-14,19246.3,26607.6,0.000625,0.000625,0.0008673169999999999
-1,0,227686,11431.4,1924530.0,8.87485e-13,1.0943200000000001e-10,3.03746e-11,0.037109500000000004,0,1.95313e-05,7.13673e-14,25292.3,33365.7,0.000625,0.000625,0.000871225
-1,0,227686,11431.4,2327540.0,9.82151e-13,1.3981700000000001e-10,3.16304e-11,0.0375002,0,1.95313e-05,7.650950000000001e-14,23024.0,32032.8,0.000625,0.000625,0.000875131
-1,0,231718,11431.4,2701510.0,1.06851e-12,1.35952e-10,3.04859e-11,0.0378908,0,1.95313e-05,8.25484e-14,27585.4,37433.5,0.000625,0.000625,0.0008790369999999999
-1,0,231718,11431.4,2492110.0,1.18197e-12,1.8648500000000003e-10,3.21487e-11,0.0382814,0,1.95313e-05,9.03283e-14,29157.8,40997.9,0.000625,0.000625,0.000882944
-1,0,231718,11431.4,2620820.0,1.2979e-12,2.0153900000000003e-10,3.52345e-11,0.038672000000000005,0,1.95313e-05,9.849510000000001e-14,27681.5,39008.7,0.000625,0.000625,0.00088685
-1,0,231782,11431.4,3601560.0,1.43416e-12,1.8499599999999997e-10,3.92317e-11,0.03906269999999999,0,1.95313e-05,1.07846e-13,25587.5,36009.8,0.000625,0.000625,0.0008907580000000001
-1,0,231782,11431.4,4054130.0,1.5859999999999997e-12,2.2688900000000002e-10,4.0064000000000004e-11,0.039453300000000004,0,1.95313e-05,1.14223e-13,25993.1,37879.7,0.000625,0.000625,0.000894665
-1,0,231719,11431.4,5018260.0,1.75153e-12,2.52667e-10,3.87586e-11,0.0398439,0,1.95313e-05,1.23077e-13,27171.0,40818.7,0.000625,0.000625,0.000898571
-1,0,235814,11431.4,5313970.0,1.94383e-12,2.66549e-10,3.77694e-11,0.0402345,0,1.95313e-05,1.34348e-13,21890.7,35059.2,0.000625,0.000625,0.0009024769999999999
-1,0,235814,11431.4,5217780.0,2.14151e-12,2.89322e-10,4.14765e-11,0.04062519999999999,0,1.95313e-05,1.4633199999999999e-13,25775.7,39808.0,0.000625,0.000625,0.000906384
-1,0,235878,11431.4,7451050.0,2.40453e-12,3.2367e-10,4.21755e-11,0.0410158,0,1.95313e-05,1.6046400000000002e-13,21004.3,32182.3,0.000625,0.000625,0.0009102919999999999
-1,0,235878,11431.4,8292380.0,2.66777e-12,4.0856199999999995e-10,4.70027e-11,0.0414064,0,1.95313e-05,1.71132e-13,17139.1,27590.7,0.000625,0.000625,0.0009141980000000001
-1,0,235815,11431.4,8508570.0,2.9202799999999998e-12,3.7537599999999997e-10,6.37857e-11,0.041797,0,1.95313e-05,1.8435899999999999e-13,10828.1,22323.7,0.000625,0.000625,0.000918104
-1,0,239910,11431.4,8836010.0,3.2782e-12,4.39944e-10,8.16558e-11,0.042187699999999995,0,1.95313e-05,2.04341e-13,1225.88,11280.0,0.000625,0.000625,0.000922011
-1,0,235929,11431.4,10129800.0,3.70717e-12,4.84597e-10,9.06204e-11,0.0425783,0,1.95313e-05,2.2712800000000002e-13,5870.01,16603.8,0.000625,0.000625,0.000925917
-1,0,239974,11431.4,14375200.0,4.22087e-12,6.30556e-10,8.42343e-11,0.042968900000000004,0,1.95313e-05,2.54666e-13,10537.2,22371.9,0.000625,0.000625,0.000929825
-1,0,239974,11431.4,17114900.0,4.73387e-12,7.86574e-10,9.20909e-11,0.0433595,0,1.95313e-05,2.8208600000000003e-13,9830.19,20317.6,0.000625,0.000625,0.0009337319999999999
-1,0,239911,11431.4,18329300.0,5.2909e-12,6.71939e-10,1.24599e-10,0.043750199999999996,0,1.95313e-05,3.1393e-13,6641.05,16909.0,0.000625,0.000625,0.0009376380000000001
-1,0,244070,11431.4,18835300.0,5.93095e-12,7.97393e-10,1.5762499999999999e-10,0.0441408,0,1.95313e-05,3.53681e-13,5750.34,16915.6,0.000625,0.000625,0.0009415439999999999
-1,0,244070,11431.4,18017000.0,6.67427e-12,8.803839999999998e-10,1.79065e-10,0.0445314,0,1.95313e-05,3.94955e-13,4546.22,11216.9,0.000625,0.000625,0.000945451
-1,0,244070,11431.4,24415700.0,7.604489999999999e-12,1.1895699999999999e-09,1.72799e-10,0.0449221,0,1.95313e-05,4.472e-13,21927.4,32838.7,0.000625,0.000625,0.0009493580000000001
-1,0,244070,11431.4,32064700.0,8.49117e-12,1.3602899999999999e-09,1.8980599999999998e-10,0.0453127,0,1.95313e-05,5.10539e-13,16146.2,32426.0,0.000625,0.000625,0.000953265
-1,0,244007,11431.4,32432100.0,9.477960000000001e-12,1.2540999999999998e-09,2.5664599999999995e-10,0.0457033,0,1.95313e-05,5.77235e-13,1390.63,13865.7,0.000625,0.000625,0.000957171
-1,0,244071,11431.4,32778000.0,1.07031e-11,1.3286700000000001e-09,3.02073e-10,0.0460939,0,1.95313e-05,6.534590000000001e-13,31529.3,30235.4,0.000625,0.000625,0.000961077
-1,0,244071,11431.4,33686400.0,1.19579e-11,1.6643e-09,3.49027e-10,0.0464846,0,1.95313e-05,7.27921e-13,9343.86,8526.5,0.000625,0.000625,0.0009649839999999999
-1,0,244071,11431.4,35010400.0,1.3300999999999999e-11,1.8641300000000003e-09,3.48901e-10,0.04687519999999999,0,1.95313e-05,8.22535e-13,25953.9,37375.7,0.000625,0.000625,0.000968892
-1,0,248166,11431.4,42737900.0,1.46026e-11,1.7846199999999998e-09,3.63391e-10,0.047265800000000004,0,1.95313e-05,9.287629999999999e-13,31510.0,33097.4,0.000625,0.000625,0.000972798
-1,0,248167,11431.4,53107000.0,1.64965e-11,1.9126300000000002e-09,4.7148e-10,0.0476564,0,1.95313e-05,1.05166e-12,13660.0,34819.0,0.000625,0.000625,0.000976705
-1,0,248167,11431.4,55891700.0,1.89013e-11,2.2713000000000002e-09,5.379199999999999e-10,0.0480471,0,1.95313e-05,1.18933e-12,21597.7,43292.2,0.000625,0.000625,0.0009806110000000002
-1,0,248167,11431.4,70295100.0,2.09127e-11,2.6560100000000002e-09,5.62256e-10,0.04843769999999999,0,1.95313e-05,1.33203e-12,38107.9,69196.2,0.000625,0.000625,0.000984517
-1,0,248167,11431.4,71109400.0,2.30388e-11,2.6048000000000004e-09,5.954249999999999e-10,0.0488283,0,1.95313e-05,1.5079e-12,3789.11,24146.5,0.000625,0.000625,0.000988425
-1,0,252263,11431.4,70489500.0,2.55496e-11,2.50886e-09,6.635770000000001e-10,0.0492189,0,1.95313e-05,1.7027e-12,3918.82,21671.1,0.000625,0.000625,0.000992332
-1,0,256357,11431.4,67793500.0,2.83765e-11,3.0820799999999998e-09,8.07678e-10,0.049609600000000004,0,1.95313e-05,1.88361e-12,103498.0,101435.0,0.000625,0.000625,0.000996238
-1,0,256357,11431.4,85069200.0,3.24091e-11,3.68997e-09,8.768989999999998e-10,0.050000199999999995,0,1.95313e-05,2.10209e-12,112190.0,116268.0,0.000625,0.000625,0.00100014
-1,0,256294,11431.4,111193000.0,3.55436e-11,3.83936e-09,8.755060000000001e-10,0.0503908,0,1.95313e-05,2.33793e-12,78518.8,111997.0,0.000625,0.000625,0.00100405
-1,0,260390,11431.4,142333000.0,3.96021e-11,4.15811e-09,9.52515e-10,0.0507815,0,1.95313e-05,2.66722e-12,244990.0,319696.0,0.000625,0.000625,0.00100796
-1,0,260390,11431.4,159614000.0,4.33806e-11,4.53538e-09,9.994150000000001e-10,0.0511721,0,1.95313e-05,2.9291e-12,113990.0,176693.0,0.000625,0.000625,0.00101187
-1,0,260453,11431.4,139075000.0,4.78114e-11,6.35705e-09,1.2515499999999999e-09,0.051562699999999996,0,1.95313e-05,3.2251799999999998e-12,209590.0,293870.0,0.000625,0.000625,0.00101577
-1,0,260390,11431.4,116562000.0,5.30056e-11,6.71886e-09,1.5187799999999998e-09,0.0519533,0,1.95313e-05,3.50294e-12,179156.0,262589.0,0.000625,0.000625,0.00101968
-1,0,260390,11431.4,136998000.0,5.77825e-11,6.69623e-09,1.66831e-09,0.05234400000000001,0,1.95313e-05,3.85811e-12,39443.0,13923.7,0.000625,0.000625,0.00102358
-1,0,264486,11431.4,197967000.0,6.46855e-11,6.681090000000001e-09,1.69346e-09,0.0527346,0,1.95313e-05,4.3453300000000004e-12,105460.0,67201.6,0.000625,0.000625,0.00102749
-1,0,260454,11431.4,261877000.0,7.11396e-11,8.289559999999999e-09,1.53668e-09,0.0531252,0,1.95313e-05,4.69876e-12,239866.0,411653.0,0.000625,0.000625,0.0010314
-1,0,264549,11431.4,249602000.0,7.74745e-11,9.438850000000001e-09,2.0885599999999997e-09,0.0535158,0,1.95313e-05,5.16509e-12,242198.0,345086.0,0.000625,0.000625,0.0010353
-1,0,264486,11431.4,211331000.0,8.55261e-11,1.034e-08,2.55616e-09,0.0539065,0,1.95313e-05,5.68792e-12,30081.3,47040.1,0.000625,0.000625,0.00103921
-1,0,264486,11431.4,179725000.0,9.33667e-11,1.0930200000000002e-08,2.77633e-09,0.0542971,0,1.95313e-05,6.20703e-12,303059.0,405079.0,0.000625,0.000625,0.00104312
-1,0,264550,11431.4,278323000.0,1.0425e-10,1.3527799999999998e-08,2.74188e-09,0.05468769999999999,0,1.95313e-05,6.8417399999999995e-12,89412.0,128128.0,0.000625,0.000625,0.00104703
-1,0,264550,11431.4,337628000.0,1.1466900000000001e-10,1.7489299999999998e-08,2.46586e-09,0.055078300000000004,0,1.95313e-05,7.28716e-12,110303.0,139664.0,0.000625,0.000625,0.00105093
-1,0,268645,11431.4,362620000.0,1.24524e-10,1.49132e-08,2.70269e-09,0.055469000000000004,0,1.95313e-05,7.948639999999999e-12,54963.1,84035.1,0.000625,0.000625,0.00105484
-1,0,268582,11431.4,312687000.0,1.3726200000000002e-10,1.63809e-08,3.16328e-09,0.0558596,0,1.95313e-05,8.830389999999999e-12,447258.0,506501.0,0.000625,0.000625,0.00105874
-1,0,264614,11431.4,323658000.0,1.49987e-10,1.70885e-08,3.56526e-09,0.05625019999999999,0,1.95313e-05,9.70757e-12,1609000.0,2113900.0,0.000625,0.000625,0.00106265
-1,0,268646,11431.4,414434000.0,1.6750000000000002e-10,2.17083e-08,3.4000700000000002e-09,0.0566409,0,1.95313e-05,1.07298e-11,1860240.0,2368860.0,0.000625,0.000625,0.00106656
-1,0,268646,11431.4,519859000.0,1.8719e-10,2.7793099999999998e-08,4.403939999999999e-09,0.057031500000000006,0,1.95313e-05,1.17039e-11,1733280.0,2357950.0,0.000625,0.000625,0.00107047
-1,0,268771,11431.4,609551000.0,2.0740099999999999e-10,2.5288599999999997e-08,5.6725e-09,0.057422100000000004,0,1.95313e-05,1.29707e-11,1232410.0,1654520.0,0.000625,0.000625,0.00107437
-1,0,272742,11431.4,659593000.0,2.2974999999999998e-10,2.49417e-08,6.68474e-09,0.057812699999999995,0,1.95313e-05,1.45144e-11,1645430.0,2338030.0,0.000625,0.000625,0.00107828
-1,0,268710,11431.4,678479000.0,2.52808e-10,2.6697599999999997e-08,7.802640000000002e-09,0.0582034,0,1.95313e-05,1.60839e-11,1196730.0,1718910.0,0.000625,0.000625,0.00108218
-1,0,272742,11431.4,693292000.0,2.8464099999999997e-10,3.16045e-08,8.18371e-09,0.05859400000000001,0,1.95313e-05,1.81087e-11,1325080.0,1762600.0,0.000625,0.000625,0.00108609
-1,0,272867,11431.4,719969000.0,3.1528e-10,3.95631e-08,7.87944e-09,0.0589846,0,1.95313e-05,2.00407e-11,2084840.0,2721300.0,0.000625,0.000625,0.00109
-1,0,272867,11431.4,808175000.0,3.53535e-10,4.72278e-08,9.482350000000001e-09,0.059375199999999996,0,1.95313e-05,2.23259e-11,3214140.0,3985810.0,0.000625,0.000625,0.0010939
-1,0,272867,11431.4,901558000.0,3.9509e-10,4.27956e-08,1.02217e-08,0.0597659,0,1.95313e-05,2.52403e-11,2844270.0,3497480.0,0.000625,0.000625,0.00109781
-1,0,272806,11431.4,1211460000.0,4.41555e-10,5.198819999999999e-08,9.91384e-09,0.06015650000000001,0,1.95313e-05,2.80847e-11,3153630.0,4011800.0,0.000625,0.000625,0.00110172
-1,0,272931,11431.4,1542300000.0,4.89948e-10,5.14481e-08,1.2138599999999999e-08,0.0605471,0,1.95313e-05,3.10708e-11,3656500.0,4620860.0,0.000625,0.000625,0.00110563
-1,0,276963,11431.4,1659520000.0,5.50186e-10,7.54826e-08,1.6001000000000002e-08,0.0609377,0,1.95313e-05,3.51417e-11,4754310.0,6197860.0,0.000625,0.000625,0.00110953
-1,0,276963,11431.4,1763250000.0,6.246789999999999e-10,9.92521e-08,1.91972e-08,0.0613284,0,1.95313e-05,3.99335e-11,4048190.0,5249040.0,0.000625,0.000625,0.00111344
-1,0,276963,11431.4,2123790000.0,7.042799999999999e-10,9.45491e-08,1.9741099999999997e-08,0.061719,0,1.95313e-05,4.5103e-11,6107840.0,8124510.0,0.000625,0.000625,0.00111734
-1,0,276902,11431.4,2681320000.0,7.82949e-10,9.96386e-08,1.83655e-08,0.0621096,0,1.95313e-05,5.01492e-11,4410660.0,5931890.0,0.000625,0.000625,0.00112125
-1,0,285091,11431.4,3349540000.0,8.63158e-10,8.490830000000001e-08,2.57994e-08,0.06250030000000001,0,1.95313e-05,5.68725e-11,1703970.0,2864210.0,0.000625,0.000625,0.00112516
-1,0,285091,11431.4,3418870000.0,9.43518e-10,1.04165e-07,3.46722e-08,0.0628909,0,1.95313e-05,6.3929e-11,3144950.0,4738020.0,0.000625,0.000625,0.00112907
-1,0,285091,11431.4,2998640000.0,1.0425899999999998e-09,1.07555e-07,4.1787400000000004e-08,0.0632815,0,1.95313e-05,7.06586e-11,4031790.0,5138200.0,0.000625,0.000625,0.00113297
-1,0,285092,11431.4,3282840000.0,1.1741500000000001e-09,1.21571e-07,4.4255300000000005e-08,0.0636721,0,1.95313e-05,7.72325e-11,1208150.0,1304360.0,0.000625,0.000625,0.00113688
-1,0,285154,11431.4,4308280000.0,1.2970000000000002e-09,1.46639e-07,4.14875e-08,0.0640628,0,1.95313e-05,8.55243e-11,8162110.0,10267400.0,0.000625,0.000625,0.00114078
-1,0,289187,11431.4,5283880000.0,1.44965e-09,1.44055e-07,4.81309e-08,0.0644534,0,1.95313e-05,9.83269e-11,9118670.0,11516700.0,0.000625,0.000625,0.00114469
-1,0,289187,11431.4,5521920000.0,1.59715e-09,1.6403199999999997e-07,5.8949499999999995e-08,0.064844,0,1.95313e-05,1.09349e-10,9458040.0,12277500.0,0.000625,0.000625,0.0011485999999999998
-1,0,285156,11431.4,5286610000.0,1.7732699999999998e-09,1.91259e-07,6.95525e-08,0.0652346,0,1.95313e-05,1.2073100000000001e-10,3258230.0,4717280.0,0.000625,0.000625,0.0011525
-1,0,289188,11431.4,5051340000.0,1.947e-09,2.33849e-07,7.59363e-08,0.0656253,0,1.95313e-05,1.2933700000000002e-10,5356040.0,7269030.0,0.000625,0.000625,0.00115641
-1,0,289188,11431.4,5703030000.0,2.1018499999999997e-09,2.4872199999999997e-07,7.52129e-08,0.0660159,0,1.95313e-05,1.40178e-10,3539260.0,5307170.0,0.000625,0.000625,0.00116032
-1,0,289251,11431.4,5319830000.0,2.35203e-09,3.28634e-07,7.85423e-08,0.06640650000000001,0,1.95313e-05,1.59013e-10,7539360.0,10993600.0,0.000625,0.000625,0.00116423
-1,0,289252,11431.4,5211520000.0,2.54859e-09,3.00135e-07,8.591060000000001e-08,0.0667971,0,1.95313e-05,1.72183e-10,907401.0,1038450.0,0.000625,0.000625,0.00116813
-1,0,289252,11431.4,5312410000.0,2.79642e-09,4.83458e-07,9.375630000000001e-08,0.0671878,0,1.95313e-05,1.8912900000000004e-10,10136900.0,11938800.0,0.000625,0.000625,0.00117204
-1,0,293284,11431.4,5280990000.0,3.04429e-09,4.1923200000000003e-07,1.0029e-07,0.0675784,0,1.95313e-05,2.0436000000000003e-10,2681970.0,4974580.0,0.000625,0.000625,0.00117594
-1,0,293284,11431.4,6232590000.0,3.30538e-09,4.3423299999999997e-07,1.01057e-07,0.067969,0,1.95313e-05,2.21856e-10,5150560.0,4855110.0,0.000625,0.000625,0.00117985
-1,0,293347,11431.4,6833640000.0,3.6503400000000004e-09,5.49217e-07,9.60966e-08,0.0683596,0,1.95313e-05,2.4493400000000004e-10,4711300.0,9021180.0,0.000625,0.000625,0.00118376
-1,0,293348,11431.4,6658000000.0,3.90642e-09,5.176600000000001e-07,8.895649999999999e-08,0.0687503,0,1.95313e-05,2.56677e-10,12837200.0,17063900.0,0.000625,0.000625,0.00118767
-1,0,293348,11431.4,5809010000.0,4.20866e-09,6.84752e-07,8.933119999999999e-08,0.0691409,0,1.95313e-05,2.7506700000000004e-10,20438500.0,25628900.0,0.000625,0.000625,0.00119157
-1,0,297444,11431.4,6463470000.0,4.53958e-09,5.41371e-07,9.263639999999999e-08,0.06953150000000001,0,1.95313e-05,2.9739599999999994e-10,20877300.0,28879500.0,0.000625,0.000625,0.00119548
-1,0,297444,11431.4,9721720000.0,4.94147e-09,6.232630000000001e-07,9.21937e-08,0.0699222,0,1.95313e-05,3.19119e-10,6994670.0,8486470.0,0.000625,0.000625,0.00119938
-1,0,297443,11431.4,11540300000.0,5.46748e-09,7.024269999999999e-07,8.66165e-08,0.07031280000000001,0,1.95313e-05,3.5013e-10,23480100.0,27248800.0,0.000625,0.000625,0.00120329
-1,0,297444,11431.4,13336000000.0,5.9079599999999995e-09,7.27563e-07,9.2385e-08,0.0707034,0,1.95313e-05,3.68736e-10,29493100.0,35603700.0,0.000625,0.000625,0.0012072
-1,0,297444,11431.4,12541900000.0,6.437049999999999e-09,9.906999999999999e-07,1.15309e-07,0.071094,0,1.95313e-05,3.99046e-10,32092600.0,41950300.0,0.000625,0.000625,0.0012111
-1,0,301476,11431.4,12844200000.0,7.111659999999999e-09,8.42722e-07,1.2847e-07,0.0714847,0,1.95313e-05,4.43815e-10,27256600.0,37825600.0,0.000625,0.000625,0.00121501
-1,0,301540,11431.4,14629300000.0,7.8145e-09,9.84827e-07,1.40413e-07,0.0718753,0,1.95313e-05,4.824619999999999e-10,20119900.0,21996700.0,0.000625,0.000625,0.00121892
-1,0,301539,11431.4,24768600000.0,8.85588e-09,1.17347e-06,1.28876e-07,0.0722659,0,1.95313e-05,5.42235e-10,61203500.0,83025800.0,0.000625,0.000625,0.00122283
-1,0,301540,11431.4,32388300000.0,9.835440000000001e-09,1.3196e-06,1.7212e-07,0.0726565,0,1.95313e-05,5.97763e-10,80486700.0,103156000.0,0.000625,0.000625,0.00122673
-1,0,301540,11431.4,35829300000.0,1.07755e-08,1.74173e-06,2.5061900000000003e-07,0.07304719999999999,0,1.95313e-05,6.53911e-10,74628500.0,93522300.0,0.000625,0.000625,0.00123064
-1,0,305636,11431.4,36934500000.0,1.1835799999999998e-08,1.4177000000000002e-06,3.32215e-07,0.0734378,0,1.95313e-05,7.28316e-10,75262200.0,94606600.0,0.000625,0.000625,0.00123454
-1,0,301541,11431.4,38557600000.0,1.3091999999999999e-08,1.74486e-06,3.84095e-07,0.0738284,0,1.95313e-05,7.972380000000001e-10,131148000.0,165944000.0,0.000625,0.000625,0.00123845
-1,0,301541,11431.4,44399200000.0,1.50605e-08,1.94678e-06,3.80345e-07,0.07421900000000001,0,1.95313e-05,9.116189999999999e-10,184237000.0,223901000.0,0.000625,0.000625,0.00124236
-1,0,305636,11431.4,58650200000.0,1.70143e-08,2.1269900000000003e-06,4.4470300000000003e-07,0.0746097,0,1.95313e-05,1.0413800000000002e-09,225497000.0,288067000.0,0.000625,0.000625,0.00124626
-1,0,305636,11431.4,70401900000.0,1.9108e-08,2.82129e-06,5.62718e-07,0.0750003,0,1.95313e-05,1.17885e-09,307193000.0,389618000.0,0.000625,0.000625,0.00125017
-1,0,305637,11431.4,73046100000.0,2.15213e-08,2.44626e-06,7.23383e-07,0.0753909,0,1.95313e-05,1.35325e-09,299098000.0,369628000.0,0.000625,0.000625,0.00125408
-1,0,305637,11431.4,75698900000.0,2.3978700000000003e-08,2.97211e-06,8.60574e-07,0.0757816,0,1.95313e-05,1.5093599999999998e-09,247930000.0,321076000.0,0.000625,0.000625,0.00125798
-1,0,305637,11431.4,83880600000.0,2.6658e-08,3.4866900000000006e-06,9.15831e-07,0.0761722,0,1.95313e-05,1.67497e-09,185714000.0,233044000.0,0.000625,0.000625,0.00126189
-1,0,313763,11431.4,81231500000.0,2.9157700000000002e-08,3.51522e-06,9.75359e-07,0.0765628,0,1.95313e-05,1.87389e-09,301110000.0,403024000.0,0.000625,0.000625,0.0012657999999999999
-1,0,313763,11431.4,87770200000.0,3.3407400000000004e-08,4.27461e-06,1.07812e-06,0.0769534,0,1.95313e-05,2.14085e-09,312537000.0,397888000.0,0.000625,0.000625,0.0012697000000000001
-1,0,313764,11431.4,125526000000.0,3.85756e-08,4.58141e-06,1.11348e-06,0.0773441,0,1.95313e-05,2.45702e-09,538293000.0,666082000.0,0.000625,0.000625,0.00127361
-1,0,313764,11431.4,161139000000.0,4.35606e-08,5.25774e-06,1.19966e-06,0.0777347,0,1.95313e-05,2.7722800000000003e-09,537987000.0,674314000.0,0.000625,0.000625,0.00127752
-1,0,309733,11431.4,195866000000.0,4.85554e-08,6.23839e-06,1.4438e-06,0.07812530000000001,0,1.95313e-05,3.1455900000000005e-09,627855000.0,799397000.0,0.000625,0.000625,0.00128142
-1,0,317859,11431.4,227553000000.0,5.3663300000000005e-08,7.286189999999999e-06,1.86991e-06,0.0785159,0,1.95313e-05,3.5602099999999996e-09,762109000.0,1027350000.0,0.000625,0.000625,0.00128533
-1,0,317860,11431.4,218625000000.0,5.99935e-08,7.93825e-06,2.36195e-06,0.07890660000000001,0,1.95313e-05,3.94872e-09,636827000.0,861427000.0,0.000625,0.000625,0.00128924
-1,0,317860,11431.4,198360000000.0,6.68548e-08,1.07634e-05,2.6328700000000003e-06,0.0792972,0,1.95313e-05,4.27124e-09,528613000.0,759739000.0,0.000625,0.000625,0.00129314
-1,0,317860,11431.4,217561000000.0,7.26346e-08,1.11784e-05,2.6639e-06,0.0796878,0,1.95313e-05,4.60922e-09,631348000.0,857142000.0,0.000625,0.000625,0.00129705
-1,0,317923,11431.4,272982000000.0,8.26928e-08,1.66319e-05,2.7487e-06,0.0800784,0,1.95313e-05,5.32088e-09,983880000.0,1340040000.0,0.000625,0.000625,0.00130096
-1,0,322019,11431.4,328265000000.0,9.44411e-08,1.51297e-05,3.07438e-06,0.0804691,0,1.95313e-05,6.11336e-09,1159800000.0,1552190000.0,0.000625,0.000625,0.00130486
-1,0,322019,11431.4,315376000000.0,1.0595200000000001e-07,1.81608e-05,3.2570799999999996e-06,0.08085969999999999,0,1.95313e-05,6.797229999999999e-09,983668000.0,1380920000.0,0.000625,0.000625,0.00130877
-1,0,322019,11431.4,365209000000.0,1.17744e-07,2.11824e-05,3.7069e-06,0.0812503,0,1.95313e-05,7.3369499999999996e-09,290701000.0,555253000.0,0.000625,0.000625,0.00131268
-1,0,322019,11431.4,373798000000.0,1.2592499999999998e-07,2.20211e-05,4.02793e-06,0.08164099999999999,0,1.95313e-05,7.8941e-09,400350000.0,747784000.0,0.000625,0.000625,0.00131658
-1,0,322019,11431.4,358523000000.0,1.41401e-07,2.94482e-05,4.30662e-06,0.0820316,0,1.95313e-05,8.801190000000002e-09,230669000.0,132403000.0,0.000625,0.000625,0.00132049
-1,0,321957,11431.4,392835000000.0,1.57423e-07,2.5633800000000002e-05,4.47337e-06,0.0824222,0,1.95313e-05,9.62987e-09,100824000.0,264696000.0,0.000625,0.000625,0.0013244
-1,0,322020,11431.4,372184000000.0,1.71093e-07,3.35666e-05,4.38283e-06,0.0828128,0,1.95313e-05,1.03294e-08,352564000.0,553320000.0,0.000625,0.000625,0.0013283
-1,0,326115,11431.4,378919000000.0,1.88233e-07,3.46262e-05,4.92086e-06,0.0832035,0,1.95313e-05,1.1028799999999998e-08,478226000.0,753706000.0,0.000625,0.000625,0.00133221
-1,0,326115,11431.4,442819000000.0,2.0513500000000002e-07,3.57688e-05,5.30569e-06,0.0835941,0,1.95313e-05,1.20716e-08,1200030000.0,1748200000.0,0.000625,0.000625,0.00133612
-1,0,326115,11431.4,566883000000.0,2.30858e-07,4.57229e-05,5.31769e-06,0.0839847,0,1.95313e-05,1.34227e-08,576708000.0,1022960000.0,0.000625,0.000625,0.00134002
-1,0,326053,11431.4,633681000000.0,2.4802e-07,3.99642e-05,6.18933e-06,0.0843753,0,1.95313e-05,1.40835e-08,698873000.0,668564000.0,0.000625,0.000625,0.00134393
-1,0,326116,11431.4,636251000000.0,2.69487e-07,5.16042e-05,7.08503e-06,0.084766,0,1.95313e-05,1.49934e-08,557286000.0,261538000.0,0.000625,0.000625,0.00134784
-1,0,330211,11431.4,670785000000.0,2.9780000000000003e-07,5.20011e-05,7.62918e-06,0.0851566,0,1.95313e-05,1.62531e-08,818219000.0,766197000.0,0.000625,0.000625,0.00135174
-1,0,330211,11431.4,852369000000.0,3.39639e-07,5.8717799999999995e-05,7.71488e-06,0.0855472,0,1.95313e-05,1.7972099999999996e-08,2184180000.0,2593340000.0,0.000625,0.000625,0.00135565
-1,0,330211,11431.4,1205130000000.0,3.7952100000000003e-07,7.76971e-05,7.50025e-06,0.08593780000000001,0,1.95313e-05,1.9892400000000002e-08,3136720000.0,3409350000.0,0.000625,0.000625,0.00135956
-1,0,330211,11431.4,1389110000000.0,4.18191e-07,7.55033e-05,8.92123e-06,0.0863285,0,1.95313e-05,2.1441499999999997e-08,5127540000.0,5974750000.0,0.000625,0.000625,0.00136346
-1,0,330212,11431.4,1323100000000.0,4.6136099999999997e-07,8.70353e-05,1.18961e-05,0.08671910000000001,0,1.95313e-05,2.31013e-08,5019230000.0,5944880000.0,0.000625,0.000625,0.00136737
-1,0,334307,11431.4,1275550000000.0,5.1455e-07,8.37606e-05,1.40643e-05,0.0871097,0,1.95313e-05,2.548e-08,7109980000.0,8499580000.0,0.000625,0.000625,0.00137128
-1,0,334307,11431.4,1392870000000.0,5.8434e-07,9.516940000000001e-05,1.5083599999999999e-05,0.0875003,0,1.95313e-05,2.84077e-08,9363900000.0,10999600000.0,0.000625,0.000625,0.00137518
-1,0,334307,11431.4,2012740000000.0,6.697849999999999e-07,0.000117735,1.55029e-05,0.087891,0,1.95313e-05,3.2688900000000004e-08,12641000000.0,14799200000.0,0.000625,0.000625,0.00137909
-1,0,334307,11431.4,2355620000000.0,7.76203e-07,0.000143344,1.79119e-05,0.0882816,0,1.95313e-05,3.7604599999999996e-08,14223500000.0,17314000000.0,0.000625,0.000625,0.0013830000000000001
-1,0,334308,11431.4,2761150000000.0,8.551390000000001e-07,0.000142324,2.2463200000000002e-05,0.08867219999999999,0,1.95313e-05,4.18021e-08,15105700000.0,17984900000.0,0.000625,0.000625,0.0013869000000000002
-1,0,334308,11431.4,3143860000000.0,9.493179999999999e-07,0.000146386,2.6381399999999998e-05,0.08906289999999999,0,1.95313e-05,4.64468e-08,17310800000.0,21146300000.0,0.000625,0.000625,0.00139081
-1,0,334246,11431.4,3930040000000.0,1.07583e-06,0.000163189,3.00031e-05,0.08945349999999999,0,1.95313e-05,5.273969999999999e-08,19666200000.0,23760100000.0,0.000625,0.000625,0.00139472
-1,0,334309,11431.4,4415070000000.0,1.2497700000000001e-06,0.000191184,3.25847e-05,0.0898441,0,1.95313e-05,6.310380000000001e-08,26012400000.0,31338900000.0,0.000625,0.000625,0.00139862
-1,0,338403,11431.4,4643080000000.0,1.46428e-06,0.00024077,4.93354e-05,0.0902347,0,1.95313e-05,7.52706e-08,29270700000.0,35975700000.0,0.000625,0.000625,0.00140253
-1,0,338403,11431.4,5710570000000.0,1.65077e-06,0.000284434,6.442890000000001e-05,0.0906254,0,1.95313e-05,8.559569999999999e-08,28098000000.0,33438300000.0,0.000625,0.000625,0.00140644
-1,0,338404,11431.4,6125540000000.0,1.8882900000000001e-06,0.000275252,7.39302e-05,0.091016,0,1.95313e-05,9.71185e-08,33284900000.0,40549500000.0,0.000625,0.000625,0.00141034
-1,0,338342,11431.4,6842970000000.0,2.1395e-06,0.000311945,7.71512e-05,0.0914066,0,1.95313e-05,1.11678e-07,34744500000.0,42972500000.0,0.000625,0.000625,0.00141425
-1,0,346468,11431.4,8380650000000.0,2.3862200000000003e-06,0.000326203,8.511559999999999e-05,0.0917972,0,1.95313e-05,1.25894e-07,29102700000.0,35950200000.0,0.000625,0.000625,0.00141816
-1,0,346531,11431.4,8472420000000.0,2.63387e-06,0.000412369,0.000100616,0.09218789999999999,0,1.95313e-05,1.44669e-07,34166100000.0,44589100000.0,0.000625,0.000625,0.00142206
-1,0,346531,11431.4,9516300000000.0,2.9449e-06,0.0004478,0.000124259,0.0925785,0,1.95313e-05,1.65708e-07,41154100000.0,52063900000.0,0.000625,0.000625,0.00142597
-1,0,338406,11431.4,10151200000000.0,3.3830800000000006e-06,0.00041874400000000003,0.00013645,0.0929691,0,1.95313e-05,1.85406e-07,48494300000.0,62172700000.0,0.000625,0.000625,0.00142988
-1,0,342438,11431.4,10103600000000.0,3.7143599999999997e-06,0.000556983,0.000138182,0.0933597,0,1.95313e-05,2.0484999999999998e-07,47703500000.0,61316000000.0,0.000625,0.000625,0.00143378
-1,0,346595,11431.4,10604900000000.0,4.09941e-06,0.000622316,0.000148547,0.09375039999999998,0,1.95313e-05,2.32412e-07,52095100000.0,68521800000.0,0.000625,0.000625,0.00143769
-1,0,350627,11431.4,11549100000000.0,4.463080000000001e-06,0.000611663,0.000158391,0.094141,0,1.95313e-05,2.62597e-07,50512000000.0,68365400000.0,0.000625,0.000625,0.0014416
-1,0,346596,11431.4,11211100000000.0,4.96215e-06,0.000652784,0.00015593,0.09453160000000001,0,1.95313e-05,2.89815e-07,25689300000.0,37994400000.0,0.000625,0.000625,0.0014455
-1,0,342502,11431.4,11031600000000.0,5.482519999999999e-06,0.0007615339999999999,0.00018239799999999998,0.0949223,0,1.95313e-05,3.04797e-07,21175300000.0,33452200000.0,0.000625,0.000625,0.00144941
-1,0,350691,11431.4,10256600000000.0,5.81638e-06,0.000735746,0.00019506099999999998,0.09531289999999999,0,1.95313e-05,3.2832e-07,20266200000.0,33104200000.0,0.000625,0.000625,0.00145332
-1,0,350691,11431.4,14438000000000.0,6.3710000000000005e-06,0.0008963280000000001,0.000194903,0.0957035,0,1.95313e-05,3.69976e-07,11479000000.0,23187700000.0,0.000625,0.000625,0.00145722
-1,0,350629,11431.4,17161400000000.0,6.81411e-06,0.000885607,0.000186015,0.0960941,0,1.95313e-05,4.0883899999999997e-07,7450670000.0,950594000.0,0.000625,0.000625,0.00146113
-1,0,346598,11431.4,17615500000000.0,7.19069e-06,0.00084355,0.00017554599999999998,0.09648480000000001,0,1.95313e-05,4.29936e-07,23953400000.0,16856200000.0,0.000625,0.000625,0.00146504
-1,0,346598,11431.4,16929600000000.0,7.59288e-06,0.00104486,0.000188871,0.09687539999999999,0,1.95313e-05,4.29185e-07,37400000000.0,32128900000.0,0.000625,0.000625,0.00146894
-1,0,354724,11431.4,16875700000000.0,7.881619999999999e-06,0.000992585,0.00019392400000000002,0.09726599999999999,0,1.95313e-05,4.5451500000000004e-07,53610300000.0,57983100000.0,0.000625,0.000625,0.00147285
-1,0,354725,11431.4,15919600000000.0,8.32893e-06,0.00109961,0.000178498,0.0976566,0,1.95313e-05,4.90453e-07,60835800000.0,69903700000.0,0.000625,0.000625,0.00147676
-1,0,354714,11431.4,14228500000000.0,8.83426e-06,0.00100186,0.000188242,0.0980473,0,1.95313e-05,5.20364e-07,55100900000.0,68215200000.0,0.000625,0.000625,0.00148067
-1,0,358746,11431.4,14864400000000.0,9.165410000000001e-06,0.00108988,0.00021538700000000002,0.0984379,0,1.95313e-05,5.38204e-07,40514700000.0,45174900000.0,0.000625,0.000625,0.00148457
-1,0,358746,11431.4,16938800000000.0,9.61117e-06,0.00119949,0.00022351,0.0988285,0,1.95313e-05,5.53313e-07,85247600000.0,94637600000.0,0.000625,0.000624999,0.00148848
-1,0,358820,11431.4,16360800000000.0,1.00925e-05,0.00117095,0.000213752,0.0992191,0,1.95313e-05,5.83801e-07,92081700000.0,94747900000.0,0.000625,0.000624999,0.00149238
-1,0,358821,11431.4,17272300000000.0,1.07522e-05,0.00151758,0.00020835799999999999,0.09960980000000001,0,1.95313e-05,6.316e-07,148797000000.0,170840000000.0,0.000625,0.000624999,0.00149629
-1,0,358810,11431.4,21079400000000.0,1.13706e-05,0.00130174,0.000199907,0.1,0,1.95313e-05,6.68256e-07,156043000000.0,188982000000.0,0.000625,0.000624999,0.0015002000000000001
-1,0,362917,11431.4,20816900000000.0,1.1844e-05,0.00122029,0.00022799799999999998,0.100391,0,1.95313e-05,6.940100000000001e-07,97173500000.0,101943000000.0,0.000625,0.000624999,0.00150411
-1,0,362138,11431.4,21947200000000.0,1.2389100000000001e-05,0.00130575,0.000248292,0.10078200000000001,0,1.95313e-05,7.241880000000001e-07,126177000000.0,142728000000.0,0.000625,0.000624999,0.00150801
-1,0,362917,11431.4,22180600000000.0,1.2826500000000002e-05,0.00139883,0.000266392,0.101172,0,1.95313e-05,7.49404e-07,165618000000.0,194387000000.0,0.000625,0.000624999,0.00151192
-1,0,362917,11431.4,23564700000000.0,1.35549e-05,0.0016329,0.000263557,0.101563,0,1.95313e-05,8.02953e-07,183556000000.0,206563000000.0,0.000625,0.000624999,0.00151583
-1,0,362085,11431.4,22974700000000.0,1.42702e-05,0.00171831,0.000254424,0.101954,0,1.95313e-05,8.31776e-07,160254000000.0,189562000000.0,0.000625,0.000624999,0.00151973
-1,0,362085,11431.4,22304700000000.0,1.4581700000000001e-05,0.00167535,0.000301966,0.102344,0,1.95313e-05,8.742839999999999e-07,187742000000.0,217378000000.0,0.000625,0.000624999,0.00152364
-1,0,366234,11431.4,22896900000000.0,1.50933e-05,0.00167692,0.000326938,0.10273499999999999,0,1.95313e-05,9.017570000000001e-07,139015000000.0,153671000000.0,0.000625,0.000624999,0.00152754
-1,0,366234,11431.4,24953000000000.0,1.57815e-05,0.00179071,0.00034487300000000004,0.103125,0,1.95313e-05,9.47086e-07,149770000000.0,155186000000.0,0.000625,0.000624999,0.00153145
-1,0,366170,11431.4,28475700000000.0,1.68863e-05,0.00165349,0.00037016800000000004,0.10351600000000001,0,1.95313e-05,1.03596e-06,121904000000.0,127586000000.0,0.000625,0.000624999,0.00153536
-1,0,366181,11431.4,28001400000000.0,1.77866e-05,0.00219102,0.000366774,0.103907,0,1.95313e-05,1.09061e-06,58303100000.0,41253400000.0,0.000625,0.000624999,0.00153926
-1,0,366181,11431.4,29330900000000.0,1.8456099999999998e-05,0.00235901,0.000363575,0.104297,0,1.95313e-05,1.17072e-06,151018000000.0,152522000000.0,0.000625,0.000624999,0.00154317
-1,0,366182,11431.4,26333900000000.0,1.89948e-05,0.0018942999999999998,0.00039032199999999997,0.10468800000000002,0,1.95313e-05,1.20883e-06,138748000000.0,149294000000.0,0.000625,0.000624999,0.00154707
-1,0,366182,11431.4,27773000000000.0,1.97319e-05,0.00214078,0.000398409,0.10507899999999999,0,1.95313e-05,1.2723200000000002e-06,121153000000.0,133084000000.0,0.000625,0.000624999,0.00155098
-1,0,366182,11431.4,28353000000000.0,2.0682e-05,0.00213428,0.00043646,0.10546900000000001,0,1.95313e-05,1.3504099999999999e-06,153122000000.0,179482000000.0,0.000625,0.000625,0.00155489
-1,0,370329,11431.4,28739700000000.0,2.1125300000000003e-05,0.00248768,0.000440831,0.10586,0,1.95313e-05,1.37057e-06,122255000000.0,144353000000.0,0.000625,0.000625,0.00155879
-1,0,370277,11431.4,29812300000000.0,2.1699499999999998e-05,0.00264389,0.000431311,0.10625,0,1.95313e-05,1.4291999999999998e-06,87933700000.0,116906000000.0,0.000625,0.000625,0.0015627
-1,0,370278,11431.4,32325600000000.0,2.2238899999999998e-05,0.00252066,0.00045043599999999997,0.10664100000000001,0,1.95313e-05,1.4888800000000001e-06,76966900000.0,83286800000.0,0.000625,0.000625,0.0015665999999999998
-1,0,370278,11431.4,32200300000000.0,2.29627e-05,0.00302661,0.000440365,0.10703199999999999,0,1.95313e-05,1.52712e-06,53596000000.0,53266900000.0,0.000625,0.000625,0.00157051
-1,0,370278,11431.4,33951700000000.0,2.36454e-05,0.00287091,0.000413411,0.107422,0,1.95313e-05,1.58793e-06,43860400000.0,39251000000.0,0.000625,0.000625,0.00157441
-1,0,374425,11431.4,30903300000000.0,2.3763200000000003e-05,0.00263495,0.00039820400000000004,0.107813,0,1.95313e-05,1.6060399999999998e-06,135926000000.0,155680000000.0,0.000625,0.000625,0.00157832
-1,0,374425,11431.4,29124900000000.0,2.40362e-05,0.00262723,0.000419886,0.108204,0,1.95313e-05,1.6887400000000003e-06,77475100000.0,60670000000.0,0.000625,0.000625,0.00158222
-1,0,374374,11431.4,28847400000000.0,2.46868e-05,0.00256446,0.000416355,0.10859400000000001,0,1.95313e-05,1.7700900000000001e-06,167258000000.0,169501000000.0,0.000625,0.000625,0.00158613
-1,0,374374,11431.4,27425700000000.0,2.52989e-05,0.00307861,0.000394935,0.10898499999999998,0,1.95313e-05,1.8338e-06,196651000000.0,209566000000.0,0.000625,0.000625,0.00159003
-1,0,374374,11431.4,29066600000000.0,2.6231399999999998e-05,0.00321184,0.000366245,0.109375,0,1.95313e-05,1.89185e-06,213463000000.0,232909000000.0,0.000625,0.000625,0.00159394
-1,0,374439,11431.4,29040800000000.0,2.64843e-05,0.00315356,0.00036454,0.109766,0,1.95313e-05,1.93488e-06,187519000000.0,231440000000.0,0.000625,0.000625001,0.00159785
-1,0,378521,11431.4,31686700000000.0,2.6685e-05,0.00267106,0.00035791,0.11015699999999999,0,1.95313e-05,2.03778e-06,225774000000.0,269259000000.0,0.000625,0.000625001,0.00160175
-1,0,378470,11431.4,33389000000000.0,2.7310900000000003e-05,0.00289351,0.000357114,0.110547,0,1.95313e-05,2.10163e-06,226972000000.0,272282000000.0,0.000624999,0.000625001,0.00160566
-1,0,378470,11431.4,31290500000000.0,2.76689e-05,0.00327557,0.000342055,0.11093800000000001,0,1.95313e-05,2.1619e-06,191656000000.0,243674000000.0,0.000624999,0.000625001,0.00160956
-1,0,378470,11431.4,32377600000000.0,2.81608e-05,0.0035979999999999996,0.00035685199999999995,0.111329,0,1.95313e-05,2.20147e-06,235819000000.0,307723000000.0,0.000624999,0.000625001,0.00161347
-1,0,378470,11431.4,30710300000000.0,2.8344000000000002e-05,0.00344968,0.000392345,0.111719,0,1.95313e-05,2.24893e-06,119261000000.0,152451000000.0,0.000624999,0.000625001,0.00161737
-1,0,378535,11431.4,29961500000000.0,2.86359e-05,0.00290349,0.000391333,0.11210999999999999,0,1.95313e-05,2.35072e-06,97367300000.0,144725000000.0,0.000624999,0.000625001,0.00162127
-1,0,382566,11431.4,32671400000000.0,2.89801e-05,0.00267626,0.00036295800000000003,0.1125,0,1.95313e-05,2.4195e-06,39959000000.0,74659000000.0,0.000624999,0.0006250019999999999,0.00162518
-1,0,382553,11431.4,30424400000000.0,2.9263e-05,0.00286872,0.000372251,0.112891,0,1.95313e-05,2.46401e-06,16038800000.0,46650300000.0,0.000624999,0.0006250019999999999,0.00162908
-1,0,382553,11431.4,33014900000000.0,2.9377399999999998e-05,0.00291831,0.00039314,0.113282,0,1.95313e-05,2.4686e-06,22162000000.0,48605900000.0,0.000624999,0.0006250019999999999,0.00163299
-1,0,382616,11431.4,34641900000000.0,2.9383699999999998e-05,0.00300589,0.00040744699999999996,0.11367200000000001,0,1.95313e-05,2.4593900000000003e-06,50913900000.0,5586670000.0,0.000624999,0.0006250019999999999,0.00163689
-1,0,386649,11431.4,32335900000000.0,2.98086e-05,0.00258129,0.00040974,0.11406300000000001,0,1.95313e-05,2.55794e-06,55936500000.0,11672000000.0,0.000624999,0.0006250019999999999,0.0016408000000000002
-1,0,386649,11431.4,32756000000000.0,3.0305100000000002e-05,0.00279294,0.00038314,0.114454,0,1.95313e-05,2.62993e-06,106922000000.0,73121000000.0,0.000624999,0.0006250019999999999,0.0016447
-1,0,386649,11431.4,31713300000000.0,3.12005e-05,0.0032819000000000004,0.00039088800000000004,0.114844,0,1.95313e-05,2.69466e-06,138291000000.0,128012000000.0,0.000624999,0.0006250019999999999,0.00164861
-1,0,386649,11431.4,33271900000000.0,3.16914e-05,0.00343119,0.000385244,0.11523499999999999,0,1.95313e-05,2.72055e-06,208298000000.0,198571000000.0,0.000624999,0.0006250030000000001,0.00165251
-1,0,386649,11431.4,34128500000000.0,3.19056e-05,0.00332943,0.00039515199999999996,0.115625,0,1.95313e-05,2.71183e-06,167639000000.0,128371000000.0,0.000624999,0.0006250030000000001,0.00165642
-1,0,391589,11431.4,35038300000000.0,3.27929e-05,0.0027906,0.000407356,0.11601600000000001,0,1.95313e-05,2.79202e-06,350917000000.0,359908000000.0,0.000624999,0.0006250019999999999,0.00166032
-1,0,390745,11431.4,35984400000000.0,3.3401e-05,0.00283297,0.000413744,0.116407,0,1.95313e-05,2.8597199999999996e-06,155115000000.0,99974600000.0,0.000624999,0.0006250019999999999,0.00166422
-1,0,390745,11431.4,33106500000000.0,3.39849e-05,0.00290076,0.00041414,0.116797,0,1.95313e-05,2.90241e-06,242448000000.0,244291000000.0,0.000624999,0.0006250019999999999,0.00166813
-1,0,390745,11431.4,31328600000000.0,3.42453e-05,0.00288435,0.000443961,0.11718800000000001,0,1.95313e-05,2.914e-06,205413000000.0,192069000000.0,0.000624999,0.0006250019999999999,0.00167203
-1,0,395622,11431.4,30451000000000.0,3.42267e-05,0.0026917,0.000440579,0.117579,0,1.95313e-05,2.9187200000000002e-06,139844000000.0,130918000000.0,0.000624999,0.0006250019999999999,0.00167594
-1,0,395622,11431.4,32687900000000.0,3.48378e-05,0.00281062,0.000445725,0.117969,0,1.95313e-05,2.9916500000000004e-06,88702900000.0,92157200000.0,0.000624999,0.0006250019999999999,0.00167984
-1,0,391641,11431.4,31348400000000.0,3.5739e-05,0.00287294,0.000444877,0.11835999999999999,0,1.95313e-05,3.06774e-06,89397700000.0,38161400000.0,0.000624999,0.0006250019999999999,0.00168375
-1,0,391641,11431.4,33843800000000.0,3.60558e-05,0.00249623,0.00043986599999999997,0.11875,0,1.95313e-05,3.11746e-06,175024000000.0,136655000000.0,0.000624999,0.0006250019999999999,0.00168765
-1,0,395608,11431.4,30840200000000.0,3.62733e-05,0.00275612,0.000447256,0.11914100000000001,0,1.95313e-05,3.1313999999999998e-06,101709000000.0,32045200000.0,0.000624999,0.0006250019999999999,0.00169156
-1,0,403875,11431.4,32270600000000.0,3.6514099999999997e-05,0.00256117,0.00044023300000000005,0.119532,0,1.95313e-05,3.1522199999999998e-06,135083000000.0,79329100000.0,0.000624999,0.0006250019999999999,0.00169546
-1,0,399640,11431.4,35675000000000.0,3.67065e-05,0.00259736,0.000482829,0.119922,0,1.95313e-05,3.2164099999999997e-06,159718000000.0,127389000000.0,0.000624999,0.0006250019999999999,0.00169937
-1,0,395737,11431.4,34151500000000.0,3.68745e-05,0.00270111,0.000508073,0.12031300000000002,0,1.95313e-05,3.2137599999999998e-06,203066000000.0,108948000000.0,0.000624999,0.000625001,0.00170327
-1,0,403608,11431.4,31528100000000.0,3.71431e-05,0.00228038,0.000491931,0.12070399999999999,0,1.95313e-05,3.23904e-06,310750000000.0,321006000000.0,0.000624999,0.000625001,0.00170718
-1,0,403672,11431.4,30747500000000.0,3.74697e-05,0.00261641,0.000474831,0.12109400000000001,0,1.95313e-05,3.2708799999999998e-06,207578000000.0,208736000000.0,0.000624999,0.000625001,0.00171109
-1,0,403672,11431.4,33915700000000.0,3.76167e-05,0.00268116,0.000501293,0.121485,0,1.95313e-05,3.3218199999999994e-06,86536000000.0,26678200000.0,0.000624999,0.000625001,0.00171499
-1,0,407576,11431.4,34221500000000.0,3.7457e-05,0.00218438,0.000520645,0.121875,0,1.95313e-05,3.36707e-06,128465000000.0,134148000000.0,0.000624999,0.000625001,0.0017189
-1,0,407463,11431.4,35869800000000.0,3.7225300000000004e-05,0.00244448,0.000498647,0.12226600000000001,0,1.95313e-05,3.3386800000000006e-06,142994000000.0,163502000000.0,0.000624999,0.000625001,0.0017227999999999998
-1,0,403941,11431.4,38004200000000.0,3.76628e-05,0.00249793,0.000456709,0.12265699999999999,0,1.95313e-05,3.3248000000000003e-06,283969000000.0,291298000000.0,0.000624999,0.000625001,0.00172671
-1,0,403941,11431.4,35793700000000.0,3.82905e-05,0.00286365,0.000494914,0.123047,0,1.95313e-05,3.36778e-06,381451000000.0,489379000000.0,0.000624999,0.000625001,0.00173062
-1,0,407768,11431.4,32925100000000.0,3.84857e-05,0.00270266,0.000489036,0.123438,0,1.95313e-05,3.4355300000000004e-06,248321000000.0,281077000000.0,0.000624999,0.000625001,0.00173452
-1,0,407076,11431.4,33463300000000.0,3.84451e-05,0.0023252,0.00045866699999999995,0.123829,0,1.95313e-05,3.48899e-06,375560000000.0,422684000000.0,0.000624999,0.000625001,0.00173843
-1,0,411672,11431.4,36195700000000.0,3.85226e-05,0.00247434,0.000532375,0.12421900000000001,0,1.95313e-05,3.46444e-06,351669000000.0,396764000000.0,0.000625,0.000625001,0.00174233
-1,0,408037,11431.4,38810700000000.0,3.85959e-05,0.00306148,0.000578665,0.12460999999999998,0,1.95313e-05,3.42761e-06,100034000000.0,138814000000.0,0.000625,0.000625001,0.00174624
-1,0,412058,11431.4,36567300000000.0,3.87988e-05,0.00260774,0.000558076,0.125,0,1.95313e-05,3.4846199999999998e-06,7383040000.0,55127000000.0,0.000625,0.000625001,0.00175015
-1,0,404059,11431.4,34392900000000.0,3.89502e-05,0.00249131,0.000488472,0.125391,0,1.95313e-05,3.51717e-06,239314000.0,86268200000.0,0.000625,0.000625001,0.00175405
-1,0,411172,11431.4,35604100000000.0,3.92263e-05,0.00280174,0.000438888,0.125782,0,1.95313e-05,3.5731199999999994e-06,147981000000.0,242641000000.0,0.000625,0.000625001,0.00175796
-1,0,412133,11431.4,37741900000000.0,3.95995e-05,0.00267331,0.000440507,0.126172,0,1.95313e-05,3.6128699999999998e-06,157152000000.0,275669000000.0,0.000625,0.000625001,0.00176187
-1,0,412133,11431.4,34506700000000.0,3.9514499999999996e-05,0.00315194,0.000427116,0.126563,0,1.95313e-05,3.5787400000000004e-06,86986800000.0,188060000000.0,0.000625,0.000625001,0.00176578
-1,0,416154,11431.4,38128900000000.0,4.00084e-05,0.00278321,0.000400978,0.12695399999999998,0,1.95313e-05,3.6433999999999997e-06,36032000000.0,105617000000.0,0.000625,0.000625001,0.00176968
-1,0,415268,11431.4,39520100000000.0,4.0197399999999996e-05,0.00266326,0.000437055,0.127344,0,1.95313e-05,3.64772e-06,135580000000.0,258277000000.0,0.000625,0.000625001,0.00177359
-1,0,415268,11431.4,42418100000000.0,4.08557e-05,0.00293098,0.00045228099999999996,0.127735,0,1.95313e-05,3.7444599999999996e-06,79519700000.0,114538000000.0,0.000625,0.000625001,0.00177749
-1,0,415268,11431.4,42639200000000.0,4.14768e-05,0.00268756,0.000434761,0.128126,0,1.95313e-05,3.85484e-06,183024000000.0,253937000000.0,0.000625,0.000625001,0.0017814
-1,0,427744,11431.4,43499500000000.0,4.16229e-05,0.00243021,0.000438381,0.12851600000000002,0,1.95313e-05,3.88379e-06,52828500000.0,106339000000.0,0.000625,0.000625001,0.00178531
-1,0,419545,11431.4,44912700000000.0,4.21019e-05,0.00266849,0.000450537,0.128907,0,1.95313e-05,3.9196e-06,9374900000.0,53668500000.0,0.000625,0.000625001,0.00178922
-1,0,419481,11431.4,38770500000000.0,4.19382e-05,0.00252948,0.000427464,0.129297,0,1.95313e-05,3.93079e-06,98172000000.0,75508700000.0,0.000625,0.000625001,0.00179312
-1,0,431840,11431.4,39170500000000.0,4.24222e-05,0.00283529,0.000487701,0.129688,0,1.95313e-05,4.05533e-06,3131950000.0,22688800000.0,0.000625,0.000625001,0.00179703
-1,0,431840,11431.4,44122200000000.0,4.30285e-05,0.00308953,0.000485265,0.130079,0,1.95313e-05,4.14731e-06,37884100000.0,57050600000.0,0.000625,0.000625001,0.00180094
-1,0,431840,11431.4,41812300000000.0,4.30517e-05,0.00299104,0.000442465,0.130469,0,1.95313e-05,4.1434e-06,23073900000.0,33441700000.0,0.000625,0.000625001,0.00180485
-1,0,419495,11431.4,42838000000000.0,4.3306800000000004e-05,0.00285705,0.00042788900000000004,0.13086,0,1.95313e-05,4.14803e-06,235638000000.0,228162000000.0,0.000625,0.000625001,0.00180875
-1,0,423514,11431.4,45115800000000.0,4.32347e-05,0.00300056,0.000463972,0.131251,0,1.95313e-05,4.1548000000000004e-06,222906000000.0,211822000000.0,0.000625,0.000625001,0.00181266
-1,0,423514,11431.4,43922600000000.0,4.34433e-05,0.00290057,0.00046996699999999995,0.131641,0,1.95313e-05,4.30109e-06,425932000000.0,518283000000.0,0.000625,0.000625001,0.00181656
-1,0,428135,11431.4,40786400000000.0,4.36063e-05,0.00273961,0.00045015800000000004,0.13203199999999998,0,1.95313e-05,4.3467400000000005e-06,280409000000.0,319805000000.0,0.000625,0.000625001,0.00182047
-1,0,428135,11431.4,37316900000000.0,4.37392e-05,0.00266983,0.00041321099999999997,0.132422,0,1.95313e-05,4.32028e-06,303071000000.0,331614000000.0,0.000625,0.000625001,0.00182438
-1,0,423591,11431.4,40093300000000.0,4.3576800000000006e-05,0.00306258,0.00044887199999999995,0.13281300000000001,0,1.95313e-05,4.2883e-06,325904000000.0,380562000000.0,0.000625,0.000625001,0.00182829
-1,0,427610,11431.4,37291900000000.0,4.33826e-05,0.00303356,0.00045511099999999996,0.133204,0,1.95313e-05,4.29137e-06,295590000000.0,282500000000.0,0.000625,0.000625001,0.00183219
-1,0,427610,11431.4,41172800000000.0,4.34816e-05,0.00320985,0.00046215,0.13359400000000002,0,1.95313e-05,4.39944e-06,364104000000.0,366981000000.0,0.000625,0.000625001,0.00183609
-1,0,427610,11431.4,40804400000000.0,4.3837399999999995e-05,0.00315017,0.000397096,0.133985,0,1.95313e-05,4.4529900000000005e-06,402435000000.0,416851000000.0,0.000625,0.000625001,0.0018399999999999998
-1,0,427610,11431.4,37492000000000.0,4.3704799999999995e-05,0.00253746,0.000383884,0.134376,0,1.95313e-05,4.432569999999999e-06,432969000000.0,466363000000.0,0.000625,0.000625001,0.00184391
-1,0,431706,11431.4,35978900000000.0,4.36458e-05,0.00266389,0.000385782,0.134766,0,1.95313e-05,4.41075e-06,497887000000.0,528160000000.0,0.000625,0.000625001,0.00184781
-1,0,431706,11431.4,35364700000000.0,4.35491e-05,0.0031093,0.000407399,0.135157,0,1.95313e-05,4.39954e-06,473474000000.0,533899000000.0,0.000625,0.000625001,0.00185172
-1,0,431706,11431.4,35935800000000.0,4.34686e-05,0.00345893,0.00041742699999999995,0.135547,0,1.95313e-05,4.44709e-06,397400000000.0,441792000000.0,0.000625,0.000625001,0.00185562
-1,0,431706,11431.4,39749600000000.0,4.3491499999999995e-05,0.00339952,0.00044864,0.135938,0,1.95313e-05,4.53392e-06,135931000000.0,85779800000.0,0.000625,0.000625001,0.00185952
-1,0,431706,11431.4,37009900000000.0,4.3128500000000006e-05,0.00293335,0.00043738800000000003,0.136329,0,1.95313e-05,4.51798e-06,69301800000.0,60133300000.0,0.000625,0.000625001,0.00186343
-1,0,432613,11431.4,34990500000000.0,4.2920500000000004e-05,0.00250053,0.000434342,0.136719,0,1.95313e-05,4.46241e-06,117035000000.0,231585000000.0,0.000625,0.000625001,0.00186734
-1,0,435802,11431.4,35438100000000.0,4.2592799999999996e-05,0.00249903,0.000502183,0.13710999999999998,0,1.95313e-05,4.40804e-06,163125000000.0,213563000000.0,0.000625,0.000625001,0.00187124
-1,0,435802,11431.4,40484000000000.0,4.2583e-05,0.00261801,0.000526011,0.137501,0,1.95313e-05,4.38157e-06,182612000000.0,260560000000.0,0.000625,0.000625001,0.00187514
-1,0,435802,11431.4,38106000000000.0,4.29646e-05,0.00264578,0.000504242,0.137891,0,1.95313e-05,4.4398e-06,163021000000.0,182998000000.0,0.000625,0.000625001,0.00187905
-1,0,448732,11431.4,42076700000000.0,4.29996e-05,0.00266729,0.000450334,0.138282,0,1.95313e-05,4.43281e-06,432912000000.0,523195000000.0,0.000625,0.000625001,0.00188295
-1,0,431784,11431.4,38795500000000.0,4.2668100000000006e-05,0.0025377,0.00040744699999999996,0.138672,0,1.95313e-05,4.38479e-06,297687000000.0,367204000000.0,0.000625,0.000625001,0.00188686
-1,0,440614,11431.4,45873300000000.0,4.24115e-05,0.00225717,0.00042884,0.13906300000000002,0,1.95313e-05,4.32333e-06,332879000000.0,314487000000.0,0.000625,0.000625001,0.00189076
-1,0,440804,11431.4,39458100000000.0,4.3086499999999995e-05,0.00265597,0.000439408,0.139454,0,1.95313e-05,4.317900000000001e-06,493553000000.0,586479000000.0,0.000625,0.000625001,0.00189467
-1,0,440804,11431.4,39737700000000.0,4.34201e-05,0.00272238,0.00045240199999999997,0.139844,0,1.95313e-05,4.34672e-06,495718000000.0,581542000000.0,0.000625,0.000625001,0.00189857
-1,0,440679,11431.4,37629100000000.0,4.3526400000000004e-05,0.00267258,0.000413118,0.140235,0,1.95313e-05,4.34538e-06,584098000000.0,689845000000.0,0.000625,0.000625001,0.00190248
-1,0,440679,11431.4,40027200000000.0,4.37244e-05,0.0028777,0.000427599,0.140626,0,1.95313e-05,4.35891e-06,527696000000.0,602683000000.0,0.000625,0.000625001,0.00190639
-1,0,443939,11431.4,49315000000000.0,4.37327e-05,0.00258466,0.00042825199999999995,0.141016,0,1.95313e-05,4.34127e-06,591430000000.0,805011000000.0,0.000625,0.0006250019999999999,0.00191029
-1,0,448165,11431.4,36322700000000.0,4.44401e-05,0.00291513,0.000456165,0.141407,0,1.95313e-05,4.35958e-06,416708000000.0,546108000000.0,0.000625,0.0006250019999999999,0.0019142
-1,0,448165,11431.4,35302000000000.0,4.44883e-05,0.00300271,0.00043292,0.141797,0,1.95313e-05,4.35298e-06,424146000000.0,514610000000.0,0.000625,0.0006250019999999999,0.00191811
-1,0,444775,11431.4,35344000000000.0,4.41747e-05,0.00291276,0.000454514,0.142188,0,1.95313e-05,4.3478300000000005e-06,252901000000.0,263515000000.0,0.000625,0.0006250019999999999,0.00192201
-1,0,444775,11431.4,48462100000000.0,4.38776e-05,0.00334659,0.000479469,0.14257899999999998,0,1.95313e-05,4.36119e-06,300280000000.0,392126000000.0,0.000625,0.0006250019999999999,0.00192592
-1,0,444775,11431.4,43032200000000.0,4.36903e-05,0.00292461,0.000485184,0.142969,0,1.95313e-05,4.3862599999999996e-06,271590000000.0,343858000000.0,0.000625,0.0006250019999999999,0.00192983
-1,0,452261,11431.4,34163400000000.0,4.38487e-05,0.0027476999999999996,0.000486922,0.14336,0,1.95313e-05,4.4049e-06,345378000000.0,384682000000.0,0.000625,0.0006250019999999999,0.00193374
-1,0,452261,11431.4,34312200000000.0,4.3729899999999996e-05,0.00275087,0.000526357,0.143751,0,1.95313e-05,4.3327800000000006e-06,292216000000.0,286073000000.0,0.000625,0.0006250019999999999,0.00193764
-1,0,448871,11431.4,45523500000000.0,4.366060000000001e-05,0.00264679,0.000529093,0.14414100000000002,0,1.95313e-05,4.2852300000000005e-06,353795000000.0,463725000000.0,0.000625,0.0006250019999999999,0.00194155
-1,0,448871,11431.4,45100100000000.0,4.4047799999999995e-05,0.00286615,0.00045408199999999997,0.144532,0,1.95313e-05,4.313869999999999e-06,268920000000.0,299549000000.0,0.000625,0.0006250019999999999,0.00194546
-1,0,448871,11431.4,37284800000000.0,4.41189e-05,0.00277128,0.000458462,0.144922,0,1.95313e-05,4.37206e-06,291969000000.0,368497000000.0,0.000625,0.0006250019999999999,0.00194937
-1,0,456857,11431.4,39848400000000.0,4.4067200000000004e-05,0.0025496,0.000488687,0.145313,0,1.95313e-05,4.4034300000000005e-06,206601000000.0,305080000000.0,0.000625,0.0006250019999999999,0.00195328
-1,0,448038,11431.4,39715200000000.0,4.39909e-05,0.00294755,0.00047149599999999996,0.145704,0,1.95313e-05,4.358019999999999e-06,126496000000.0,100017000000.0,0.000625,0.0006250019999999999,0.00195719
-1,0,456357,11431.4,44635400000000.0,4.40696e-05,0.00258496,0.000465965,0.146094,0,1.95313e-05,4.342530000000001e-06,28658600000.0,47157000000.0,0.000625001,0.000625001,0.00196109
-1,0,460838,11431.4,37222700000000.0,4.41406e-05,0.00264904,0.000430792,0.146485,0,1.95313e-05,4.35777e-06,78180300000.0,132502000000.0,0.000625001,0.000625001,0.0019649999999999997
-1,0,457179,11431.4,43347500000000.0,4.38067e-05,0.00290974,0.000408416,0.146876,0,1.95313e-05,4.37081e-06,87127700000.0,142813000000.0,0.000625001,0.000625001,0.00196891
-1,0,457179,11431.4,43713000000000.0,4.3571999999999995e-05,0.0030410999999999997,0.00046535099999999997,0.147266,0,1.95313e-05,4.38161e-06,10445600000.0,57797500000.0,0.000625001,0.000625001,0.00197282
-1,0,460453,11431.4,40676000000000.0,4.32675e-05,0.0023374000000000003,0.000456504,0.14765699999999998,0,1.95313e-05,4.37239e-06,200968000000.0,309869000000.0,0.000625001,0.000625001,0.00197673
-1,0,456281,11431.4,44946400000000.0,4.34557e-05,0.00276082,0.000451778,0.148047,0,1.95313e-05,4.35278e-06,173097000000.0,201706000000.0,0.000625001,0.000625001,0.00198064
-1,0,456919,11431.4,42619800000000.0,4.35013e-05,0.00268748,0.000475015,0.14843800000000001,0,1.95313e-05,4.35167e-06,201301000000.0,266480000000.0,0.0006250019999999999,0.000625001,0.00198455
-1,0,461210,11431.4,37120700000000.0,4.33388e-05,0.00263399,0.000477925,0.148829,0,1.95313e-05,4.3453699999999995e-06,3096900000.0,14565100000.0,0.0006250019999999999,0.000625001,0.00198846
-1,0,460389,11431.4,35850900000000.0,4.34821e-05,0.00252187,0.0004960380000000001,0.14921900000000002,0,1.95313e-05,4.34552e-06,202270000000.0,239934000000.0,0.0006250019999999999,0.000625001,0.00199236
-1,0,460324,11431.4,37193700000000.0,4.31085e-05,0.00266607,0.00046358900000000004,0.14961,0,1.95313e-05,4.34853e-06,58126900000.0,19705500000.0,0.0006250019999999999,0.000625001,0.00199627
-1,0,460377,11431.4,43225800000000.0,4.28754e-05,0.0025549,0.000473681,0.150001,0,1.95313e-05,4.342509999999999e-06,56564000000.0,131766000000.0,0.0006250019999999999,0.000625001,0.00200019


==> figures/mercuryAirDropletTranslation-interIsoConsistent.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
-1,0,1657,11431.4,7.8936399999999995,1.7754599999999998e-18,6.98126e-18,5.26942e-18,0.00156251,0,7.8125e-05,1.43032e-18,1.19357,1.27434,0.000625,0.000625,0.00126176
-1,0,1879,11431.4,8.31739,2.8876099999999997e-18,8.84777e-18,8.788730000000001e-18,0.00312501,0,7.8125e-05,2.40519e-18,1.43886,1.55477,0.000625,0.000625,0.00126151
-1,0,5083,11431.4,9.02166,3.9349099999999995e-18,1.40426e-17,1.40426e-17,0.00468752,0,7.8125e-05,3.2670099999999994e-18,1.5135299999999998,1.62408,0.000625,0.000625,0.00126126
-1,0,2168,11431.4,8.2654,5.01192e-18,1.7550299999999998e-17,1.7483900000000003e-17,0.00625003,0,7.8125e-05,4.12625e-18,1.22406,1.3099,0.000625,0.000625,0.00126101
-1,0,5083,11431.4,7.8737699999999995,6.050960000000001e-18,2.26311e-17,2.26311e-17,0.00781253,0,7.8125e-05,4.94869e-18,1.02581,1.11238,0.000625,0.000625,0.00126076
-1,0,4820,11431.4,6.973839999999999,7.02452e-18,2.60416e-17,2.60416e-17,0.00937504,0,7.8125e-05,5.7241800000000005e-18,0.562051,0.650057,0.000625,0.000625,0.0012605000000000001
-1,0,4820,11431.4,6.60451,7.96094e-18,2.9525500000000005e-17,2.9525500000000005e-17,0.0109375,0,7.8125e-05,6.4805299999999995e-18,0.531302,0.6419020000000001,0.000625,0.000625,0.00126025
-1,0,4820,11431.4,5.5305599999999995,8.84818e-18,3.12554e-17,3.12554e-17,0.0125001,0,7.8125e-05,7.195189999999999e-18,0.239062,0.326567,0.000625,0.000625,0.00126
-1,0,7998,11431.4,6.930460000000001,9.665739999999998e-18,3.29764e-17,3.29764e-17,0.0140626,0,7.8125e-05,7.861389999999999e-18,0.39303,0.43123900000000004,0.000625,0.000625,0.00125975
-1,0,7998,11431.4,5.19125,1.04422e-17,3.64514e-17,3.64514e-17,0.0156251,0,7.8125e-05,8.50622e-18,0.0897664,0.0608418,0.000625,0.000625,0.0012595
-1,0,1598,11431.4,5.24035,1.1163900000000001e-17,3.8261799999999995e-17,3.8261799999999995e-17,0.017187599999999997,0,7.8125e-05,9.1016e-18,0.232873,0.19125899999999998,0.000625,0.000625,0.00125925
-1,0,7998,11431.4,4.68018,1.1886099999999999e-17,4.165819999999999e-17,4.165819999999999e-17,0.0187501,0,7.8125e-05,9.713719999999999e-18,0.258623,0.19125999999999999,0.000625,0.000625,0.001259
-1,0,1343,11431.4,4.58141,1.25382e-17,4.16955e-17,4.16955e-17,0.020312599999999997,0,7.8125e-05,1.02508e-17,0.357097,0.350313,0.000625,0.000625,0.00125875
-1,0,7998,11431.4,4.9801400000000005,1.3126400000000001e-17,4.5114199999999997e-17,4.5114199999999997e-17,0.021875099999999998,0,7.8125e-05,1.07522e-17,0.355402,0.321135,0.000625,0.000625,0.0012585
-1,0,7821,11431.4,3.70246,1.3666000000000001e-17,4.69301e-17,4.69301e-17,0.023437599999999996,0,7.8125e-05,1.1207e-17,0.664672,0.620397,0.000625,0.000625,0.00125824
-1,0,7998,11431.4,4.02153,1.4185500000000002e-17,4.85759e-17,4.85759e-17,0.025000099999999997,0,7.8125e-05,1.1649000000000002e-17,0.537848,0.528483,0.000625,0.000625,0.00125799
-1,0,7998,11431.4,3.54921,1.4666700000000002e-17,5.030979999999999e-17,5.030979999999999e-17,0.0265626,0,7.8125e-05,1.20664e-17,0.642442,0.606597,0.000625,0.000625,0.00125774
-1,0,7998,11431.4,3.3879599999999996,1.5123399999999998e-17,5.2043499999999996e-17,5.2043499999999996e-17,0.028125099999999997,0,7.8125e-05,1.2460200000000001e-17,0.747533,0.725242,0.000625,0.000625,0.00125749
-1,0,5665,11431.4,3.24811,1.55347e-17,5.21053e-17,5.21053e-17,0.029687599999999998,0,7.8125e-05,1.2808500000000001e-17,0.777191,0.788946,0.000625,0.000625,0.00125724
-1,0,5665,11431.4,3.6957699999999996,1.59338e-17,5.55667e-17,5.55667e-17,0.031250099999999996,0,7.8125e-05,1.3137200000000001e-17,0.852023,0.8392379999999999,0.000625,0.000625,0.00125699
-1,0,6658,11431.4,4.01002,1.6298699999999998e-17,5.56662e-17,5.56662e-17,0.0328126,0,7.8125e-05,1.34489e-17,0.685635,0.647986,0.000625,0.000625,0.00125674
-1,0,6658,11431.4,2.50655,1.66536e-17,5.73806e-17,5.73806e-17,0.0343751,0,7.8125e-05,1.3757e-17,0.929666,0.9652040000000001,0.000625,0.000625,0.00125649
-1,0,6658,11431.4,3.3936599999999997,1.69928e-17,5.91079e-17,5.91079e-17,0.0359376,0,7.8125e-05,1.40412e-17,0.9325950000000001,0.919377,0.000625,0.000625,0.00125624
-1,0,6658,11431.4,3.09843,1.73346e-17,6.25476e-17,6.25476e-17,0.0375002,0,7.8125e-05,1.43337e-17,0.8957379999999999,0.884251,0.000625,0.000625,0.00125599
-1,0,6658,11431.4,2.52294,1.7668800000000003e-17,6.43023e-17,6.43023e-17,0.03906269999999999,0,7.8125e-05,1.4610599999999998e-17,0.9818,0.960254,0.000625,0.000625,0.00125573
-1,0,6658,11431.4,3.14364,1.7974400000000002e-17,6.60141e-17,6.60141e-17,0.04062519999999999,0,7.8125e-05,1.48876e-17,0.9718459999999999,0.9632459999999999,0.000625,0.000625,0.00125548
-1,0,6658,11431.4,3.12647,1.8248900000000002e-17,6.77747e-17,6.77747e-17,0.042187699999999995,0,7.8125e-05,1.51203e-17,0.931825,0.954334,0.000625,0.000625,0.00125523
-1,0,6658,11431.4,2.4488,1.85047e-17,7.12522e-17,7.12522e-17,0.043750199999999996,0,7.8125e-05,1.53356e-17,0.942254,0.9678190000000001,0.000625,0.000625,0.00125498
-1,0,6914,11431.4,3.20782,1.87735e-17,7.6466e-17,7.6466e-17,0.0453127,0,7.8125e-05,1.55585e-17,0.962009,0.969216,0.000625,0.000625,0.00125473
-1,0,6914,11431.4,2.60573,1.89973e-17,7.64728e-17,7.64728e-17,0.04687519999999999,0,7.8125e-05,1.5761800000000002e-17,0.993115,0.985499,0.000625,0.000625,0.00125448
-1,0,6658,11431.4,2.67022,1.92259e-17,7.64814e-17,7.64814e-17,0.04843769999999999,0,7.8125e-05,1.59576e-17,0.876402,0.8903270000000001,0.000625,0.000625,0.00125423
-1,0,6658,11431.4,2.6933599999999998,1.94671e-17,7.65046e-17,7.65046e-17,0.050000199999999995,0,7.8125e-05,1.6164e-17,0.882027,0.900532,0.000625,0.000625,0.00125398
-1,0,6658,11431.4,2.6221400000000004,1.96693e-17,7.82339e-17,7.82339e-17,0.051562699999999996,0,7.8125e-05,1.63329e-17,0.887605,0.884741,0.000625,0.000625,0.00125373
-1,0,6658,11431.4,3.0772,1.99077e-17,7.99641e-17,7.99641e-17,0.0531252,0,7.8125e-05,1.6531e-17,0.880339,0.8622040000000001,0.000625,0.000625,0.00125348
-1,0,6658,11431.4,2.56238,2.0106300000000002e-17,7.996379999999999e-17,7.996379999999999e-17,0.05468769999999999,0,7.8125e-05,1.67006e-17,0.824666,0.8280850000000001,0.000625,0.000625,0.00125323
-1,0,6658,11431.4,2.89587,2.02932e-17,8.00036e-17,8.00036e-17,0.05625019999999999,0,7.8125e-05,1.68508e-17,0.925552,0.929376,0.000625,0.000625,0.00125297
-1,0,6658,11431.4,1.6591099999999999,2.04784e-17,7.99949e-17,7.99949e-17,0.057812699999999995,0,7.8125e-05,1.70148e-17,0.8084399999999999,0.8328700000000001,0.000625,0.000625,0.00125272
-1,0,6658,11431.4,2.97473,2.06794e-17,7.83041e-17,7.83041e-17,0.059375199999999996,0,7.8125e-05,1.71855e-17,0.8461059999999999,0.8049069999999999,0.000625,0.000625,0.00125247
-1,0,6914,11431.4,3.04786,2.0862399999999998e-17,8.1756e-17,8.1756e-17,0.0609377,0,7.8125e-05,1.73233e-17,0.802909,0.765525,0.000625,0.000625,0.00125222
-1,0,6914,11431.4,2.4462,2.10684e-17,8.17568e-17,8.17568e-17,0.06250019999999999,0,7.8125e-05,1.7491400000000002e-17,0.8659459999999999,0.850399,0.000625,0.000625,0.00125197
-1,0,6658,11431.4,2.47158,2.12736e-17,7.8351e-17,7.8351e-17,0.0640628,0,7.8125e-05,1.76674e-17,0.854698,0.8630399999999999,0.000625,0.000625,0.00125172
-1,0,6914,11431.4,2.23189,2.1468e-17,8.18569e-17,8.18569e-17,0.0656253,0,7.8125e-05,1.78438e-17,0.741897,0.759235,0.000625,0.000625,0.00125147
-1,0,7797,11431.4,1.8397599999999998,2.16569e-17,8.34606e-17,8.34606e-17,0.0671878,0,7.8125e-05,1.7988199999999998e-17,0.857299,0.867232,0.000625,0.000625,0.00125122
-1,0,7797,11431.4,2.75315,2.18315e-17,8.5198e-17,8.5198e-17,0.0687503,0,7.8125e-05,1.81329e-17,0.8445600000000001,0.811773,0.000625,0.000625,0.00125097
-1,0,7797,11431.4,1.9331900000000002,2.20099e-17,8.5186e-17,8.5186e-17,0.07031280000000001,0,7.8125e-05,1.8288099999999997e-17,0.731117,0.722671,0.000625,0.000625,0.00125072
-1,0,7797,11431.4,2.57133,2.2181399999999998e-17,8.69484e-17,8.69484e-17,0.0718753,0,7.8125e-05,1.8421500000000003e-17,0.767109,0.7753,0.000625,0.000625,0.00125047
-1,0,7797,11431.4,3.50598,2.2340500000000002e-17,8.866309999999999e-17,8.866309999999999e-17,0.0734378,0,7.8125e-05,1.8529500000000003e-17,0.80384,0.820967,0.000625,0.000625,0.00125021
-1,0,7797,11431.4,2.29101,2.24939e-17,9.04112e-17,9.04112e-17,0.0750003,0,7.8125e-05,1.8645499999999998e-17,0.732358,0.705685,0.000625,0.000625,0.00124997
-1,0,7797,11431.4,1.9716599999999997,2.2651300000000002e-17,8.86921e-17,8.86921e-17,0.0765628,0,7.8125e-05,1.8771600000000003e-17,0.709342,0.684666,0.000625,0.000625,0.00124972
-1,0,7797,11431.4,3.14565,2.27983e-17,8.69364e-17,8.69364e-17,0.07812530000000001,0,7.8125e-05,1.88707e-17,0.692535,0.6621279999999999,0.000625,0.000625,0.00124946
-1,0,7285,11431.4,1.8962700000000001,2.2944699999999998e-17,8.67599e-17,8.67599e-17,0.0796878,0,7.8125e-05,1.8996e-17,0.809401,0.7931239999999999,0.000625,0.000625,0.00124921
-1,0,7285,11431.4,2.342,2.30942e-17,8.8485e-17,8.8485e-17,0.0812503,0,7.8125e-05,1.91162e-17,0.710906,0.706539,0.000625,0.000625,0.00124896
-1,0,7797,11431.4,1.61351,2.32458e-17,9.03942e-17,9.03942e-17,0.0828128,0,7.8125e-05,1.9229e-17,0.8207549999999999,0.7892319999999999,0.000625,0.000625,0.00124871
-1,0,7797,11431.4,3.2235,2.3379899999999997e-17,9.03649e-17,9.03649e-17,0.0843753,0,7.8125e-05,1.93347e-17,0.734957,0.729276,0.000625,0.000625,0.00124846
-1,0,7703,11431.4,2.34701,2.3520100000000002e-17,9.04816e-17,9.04816e-17,0.08593780000000001,0,7.8125e-05,1.94519e-17,0.722037,0.706389,0.000625,0.000625,0.00124821
-1,0,7703,11431.4,2.95595,2.3681799999999997e-17,9.22376e-17,9.22376e-17,0.0875003,0,7.8125e-05,1.9576300000000003e-17,0.7576149999999999,0.749141,0.000625,0.000625,0.00124796
-1,0,7703,11431.4,2.17671,2.38465e-17,9.40039e-17,9.40039e-17,0.08906289999999999,0,7.8125e-05,1.97035e-17,0.757105,0.754536,0.000625,0.000625,0.00124771
-1,0,7703,11431.4,2.43181,2.39832e-17,9.403219999999998e-17,9.403219999999998e-17,0.0906254,0,7.8125e-05,1.98106e-17,0.682582,0.688846,0.000625,0.000625,0.00124746
-1,0,7541,11431.4,2.4172,2.4109499999999996e-17,9.543620000000001e-17,9.543620000000001e-17,0.09218789999999999,0,7.8125e-05,1.9902e-17,0.735232,0.745531,0.000625,0.000625,0.00124721
-1,0,7797,11431.4,3.15822,2.42391e-17,9.559559999999999e-17,9.559559999999999e-17,0.09375039999999998,0,7.8125e-05,2.00011e-17,0.6175,0.573745,0.000625,0.000625,0.00124696
-1,0,6765,11431.4,2.32733,2.43781e-17,9.722069999999999e-17,9.722069999999999e-17,0.09531289999999999,0,7.8125e-05,2.01141e-17,0.695257,0.6776939999999999,0.000625,0.000625,0.00124671
-1,0,7797,11431.4,2.97673,2.4525e-17,9.90408e-17,9.90408e-17,0.09687539999999999,0,7.8125e-05,2.0230200000000002e-17,0.687569,0.697711,0.000625,0.000625,0.00124645
-1,0,6765,11431.4,2.44461,2.46482e-17,1.0066999999999999e-16,1.0066999999999999e-16,0.0984379,0,7.8125e-05,2.0318500000000002e-17,0.640586,0.6609430000000001,0.000625,0.000625,0.0012462
-1,0,7797,11431.4,2.9338599999999997,2.4777299999999998e-17,1.0250299999999999e-16,1.0250299999999999e-16,0.1,0,7.8125e-05,2.04149e-17,0.724518,0.704178,0.000625,0.000625,0.00124596
-1,0,7797,11431.4,2.02915,2.4895100000000002e-17,1.0249900000000001e-16,1.0249900000000001e-16,0.101563,0,7.8125e-05,2.05053e-17,0.798887,0.767614,0.000625,0.000625,0.0012457
-1,0,7797,11431.4,2.14586,2.5024999999999997e-17,1.0248600000000001e-16,1.0248600000000001e-16,0.103125,0,7.8125e-05,2.06025e-17,0.7251890000000001,0.696261,0.000625,0.000625,0.00124545
-1,0,7797,11431.4,2.31053,2.5164799999999997e-17,1.02478e-16,1.02478e-16,0.10468800000000002,0,7.8125e-05,2.07096e-17,0.7050930000000001,0.683947,0.000625,0.000625,0.0012452
-1,0,7797,11431.4,2.39174,2.52919e-17,1.02464e-16,1.02464e-16,0.10625,0,7.8125e-05,2.0784499999999996e-17,0.742866,0.73653,0.000625,0.000625,0.00124495
-1,0,7797,11431.4,2.08849,2.5424999999999998e-17,1.02457e-16,1.02457e-16,0.107813,0,7.8125e-05,2.08848e-17,0.917701,0.914652,0.000625,0.000625,0.0012447
-1,0,7797,11431.4,1.7907799999999998,2.55758e-17,1.02467e-16,1.02467e-16,0.109375,0,7.8125e-05,2.0997299999999998e-17,0.9226719999999999,0.904919,0.000625,0.000625,0.00124445
-1,0,7797,11431.4,2.0847,2.57141e-17,1.02445e-16,1.02445e-16,0.11093800000000001,0,7.8125e-05,2.1099200000000002e-17,0.9904430000000001,0.9918,0.000625,0.000625,0.0012442
-1,0,7797,11431.4,2.49899,2.5850400000000002e-17,1.02451e-16,1.02451e-16,0.1125,0,7.8125e-05,2.1201500000000002e-17,0.8059970000000001,0.7953140000000001,0.000625,0.000625,0.00124395
-1,0,7797,11431.4,2.40342,2.59833e-17,1.02437e-16,1.02437e-16,0.11406300000000001,0,7.8125e-05,2.12952e-17,0.816476,0.83765,0.000625,0.000625,0.0012437000000000001
-1,0,7797,11431.4,2.82958,2.61154e-17,1.0243799999999998e-16,1.0243799999999998e-16,0.115625,0,7.8125e-05,2.13914e-17,0.678563,0.671517,0.000625,0.000625,0.00124345
-1,0,7797,11431.4,2.35108,2.62121e-17,1.0241e-16,1.0241e-16,0.11718800000000001,0,7.8125e-05,2.14718e-17,0.7792359999999999,0.7429819999999999,0.000625,0.000625,0.0012432
-1,0,7797,11431.4,2.87791,2.6349699999999998e-17,1.024e-16,1.024e-16,0.11875,0,7.8125e-05,2.15754e-17,0.621101,0.604162,0.000625,0.000625,0.00124295
-1,0,7797,11431.4,2.63751,2.6470900000000003e-17,1.0240499999999998e-16,1.0240499999999998e-16,0.12031300000000002,0,7.8125e-05,2.16675e-17,0.674401,0.630201,0.000625,0.000625,0.00124269
-1,0,7797,11431.4,3.22458,2.6581300000000002e-17,1.02404e-16,1.02404e-16,0.121875,0,7.8125e-05,2.17533e-17,0.6733560000000001,0.675995,0.000625,0.000625,0.00124245
-1,0,7797,11431.4,2.3298,2.66915e-17,1.0240899999999999e-16,1.0240899999999999e-16,0.123438,0,7.8125e-05,2.18466e-17,0.809392,0.794092,0.000625,0.000625,0.0012422000000000002
-1,0,7797,11431.4,2.08374,2.67957e-17,1.0239e-16,1.0239e-16,0.125,0,7.8125e-05,2.19187e-17,0.922808,0.918135,0.000625,0.000625,0.00124194
-1,0,7797,11431.4,2.67985,2.68951e-17,1.0239200000000002e-16,1.0239200000000002e-16,0.126563,0,7.8125e-05,2.1985500000000004e-17,0.689756,0.666519,0.000625,0.000625,0.00124169
-1,0,7797,11431.4,2.72117,2.70098e-17,1.0239100000000002e-16,1.0239100000000002e-16,0.128126,0,7.8125e-05,2.20651e-17,0.598329,0.565623,0.000625,0.000625,0.00124144
-1,0,7797,11431.4,2.32029,2.71196e-17,1.0238700000000001e-16,1.0238700000000001e-16,0.129688,0,7.8125e-05,2.21448e-17,0.952915,0.9350940000000001,0.000625,0.000625,0.00124119
-1,0,4232,11431.4,2.42827,2.72229e-17,1.02485e-16,1.02485e-16,0.131251,0,7.8125e-05,2.22119e-17,0.9322729999999999,0.88281,0.000625,0.000625,0.00124094
-1,0,7797,11431.4,2.22833,2.7302900000000003e-17,1.04103e-16,1.04103e-16,0.13281300000000001,0,7.8125e-05,2.22681e-17,0.934942,0.934577,0.000625,0.000625,0.00124069
-1,0,7797,11431.4,3.19944,2.7390500000000002e-17,1.0582899999999999e-16,1.0582899999999999e-16,0.134376,0,7.8125e-05,2.23198e-17,0.615092,0.5951390000000001,0.000625,0.000625,0.00124044
-1,0,7797,11431.4,2.1228599999999997,2.74793e-17,1.0757000000000002e-16,1.0757000000000002e-16,0.135938,0,7.8125e-05,2.23748e-17,0.9510770000000001,0.986037,0.000625,0.000625,0.00124019
-1,0,7797,11431.4,2.63076,2.75717e-17,1.0583599999999999e-16,1.0583599999999999e-16,0.137501,0,7.8125e-05,2.2449e-17,0.968348,0.972565,0.000625,0.000625,0.00123994
-1,0,7797,11431.4,2.26605,2.7655400000000002e-17,1.0756700000000001e-16,1.0756700000000001e-16,0.13906300000000002,0,7.8125e-05,2.25123e-17,0.843258,0.832269,0.000625,0.000625,0.00123969
-1,0,4488,11431.4,1.9159400000000002,2.7726499999999998e-17,1.07806e-16,1.07806e-16,0.140626,0,7.8125e-05,2.25588e-17,0.728826,0.72133,0.000625,0.000625,0.00123944
-1,0,7797,11431.4,2.2781700000000003,2.78133e-17,1.07561e-16,1.07561e-16,0.142188,0,7.8125e-05,2.2612e-17,0.8201579999999999,0.793309,0.000625,0.000625,0.00123919
-1,0,4488,11431.4,2.24457,2.78839e-17,1.07799e-16,1.07799e-16,0.143751,0,7.8125e-05,2.26724e-17,0.988719,0.9474100000000001,0.000625,0.000625,0.00123894
-1,0,7797,11431.4,1.99593,2.79762e-17,1.07569e-16,1.07569e-16,0.145313,0,7.8125e-05,2.27463e-17,0.911373,0.885192,0.000625,0.000625,0.00123869
-1,0,7797,11431.4,2.50599,2.80482e-17,1.07572e-16,1.07572e-16,0.146876,0,7.8125e-05,2.2798400000000003e-17,0.96852,0.958701,0.000625,0.000625,0.00123844
-1,0,7797,11431.4,2.32534,2.81283e-17,1.0584e-16,1.0584e-16,0.14843800000000001,0,7.8125e-05,2.2856399999999998e-17,0.77723,0.7719060000000001,0.000625,0.000625,0.00123819
-1,0,8053,11431.4,1.9898799999999999,2.82092e-17,1.0587500000000001e-16,1.0587500000000001e-16,0.150001,0,7.8125e-05,2.2913000000000004e-17,0.949116,0.951498,0.000625,0.000625,0.00123793
-1,0,47412,11431.4,14.9583,1.88283e-18,6.97043e-18,6.97043e-18,0.000781253,0,3.90625e-05,1.52204e-18,3.3722199999999996,3.56333,0.000625,0.000625,0.00126246
-1,0,23423,11431.4,15.5543,3.0352e-18,1.21634e-17,1.21634e-17,0.00156251,0,3.90625e-05,2.54832e-18,3.68992,3.88423,0.000625,0.000625,0.00126233
-1,0,12786,11431.4,18.0165,4.10281e-18,1.56557e-17,1.40001e-17,0.00234376,0,3.90625e-05,3.4238400000000003e-18,4.12028,4.32963,0.000625,0.000625,0.0012622
-1,0,35446,11431.4,16.0399,5.170900000000001e-18,1.9199800000000002e-17,1.9199800000000002e-17,0.00312501,0,3.90625e-05,4.26934e-18,3.5238400000000003,3.71864,0.000625,0.000625,0.00126206
-1,0,39627,11431.4,13.9968,6.21876e-18,2.43423e-17,2.43423e-17,0.00390627,0,3.90625e-05,5.1014300000000004e-18,2.9453400000000003,3.10565,0.000625,0.000625,0.00126193
-1,0,39627,11431.4,13.0069,7.212730000000001e-18,2.78544e-17,2.78544e-17,0.00468752,0,3.90625e-05,5.89398e-18,2.29113,2.42251,0.000625,0.000625,0.0012618
-1,0,25071,11431.4,11.9582,8.14772e-18,2.9554e-17,2.9554e-17,0.00546877,0,3.90625e-05,6.648760000000001e-18,2.12017,2.23799,0.000625,0.000625,0.00126167
-1,0,60137,11431.4,11.1672,9.0327e-18,3.2979400000000005e-17,3.2979400000000005e-17,0.00625003,0,3.90625e-05,7.371219999999999e-18,1.7562900000000001,1.8643900000000002,0.000625,0.000625,0.00126154
-1,0,30508,11431.4,10.2988,9.876289999999999e-18,3.47188e-17,3.47188e-17,0.00703128,0,3.90625e-05,8.062990000000001e-18,1.5391299999999999,1.65667,0.000625,0.000625,0.00126141
-1,0,44826,11431.4,8.98752,1.0663099999999998e-17,3.83483e-17,3.83483e-17,0.00781253,0,3.90625e-05,8.71595e-18,1.17026,1.25899,0.000625,0.000625,0.00126128
-1,0,60935,11431.4,7.8665,1.1396099999999999e-17,4.05789e-17,4.05789e-17,0.00859378,0,3.90625e-05,9.32755e-18,0.730384,0.8056760000000001,0.000625,0.000625,0.00126115
-1,0,64969,11431.4,7.27027,1.2080699999999999e-17,4.5167499999999996e-17,4.5167499999999996e-17,0.00937504,0,3.90625e-05,9.903669999999998e-18,0.561292,0.61758,0.000625,0.000625,0.00126101
-1,0,25071,11431.4,7.401839999999999,1.2720899999999998e-17,4.6962700000000004e-17,4.6962700000000004e-17,0.010156299999999998,0,3.90625e-05,1.04397e-17,0.578677,0.646263,0.000625,0.000625,0.00126088
-1,0,60935,11431.4,7.15336,1.3320399999999999e-17,4.92174e-17,4.92174e-17,0.0109375,0,3.90625e-05,1.0944300000000001e-17,0.379318,0.44256899999999993,0.000625,0.000625,0.00126075
-1,0,25071,11431.4,6.202380000000001,1.3889300000000002e-17,5.04193e-17,5.04193e-17,0.011718799999999998,0,3.90625e-05,1.14258e-17,0.140175,0.188576,0.000625,0.000625,0.00126062
-1,0,25071,11431.4,4.86986,1.44204e-17,5.388229999999999e-17,5.388229999999999e-17,0.0125001,0,3.90625e-05,1.1878699999999998e-17,0.203681,0.176358,0.000625,0.000625,0.00126049
-1,0,25071,11431.4,5.87245,1.49174e-17,5.38948e-17,5.38948e-17,0.0132813,0,3.90625e-05,1.2297800000000001e-17,0.031825400000000004,0.0820805,0.000625,0.000625,0.00126036
-1,0,62464,11431.4,5.1351,1.5388499999999998e-17,5.574020000000001e-17,5.574020000000001e-17,0.0140626,0,3.90625e-05,1.2701400000000001e-17,0.0630636,0.011053499999999999,0.000625,0.000625,0.00126023
-1,0,63488,11431.4,5.15791,1.5824e-17,5.73087e-17,5.73087e-17,0.014843799999999999,0,3.90625e-05,1.3081999999999999e-17,0.225791,0.201949,0.000625,0.000625,0.0012601
-1,0,62464,11431.4,5.28492,1.62349e-17,5.92391e-17,5.92391e-17,0.0156251,0,3.90625e-05,1.3438699999999998e-17,0.272984,0.24783400000000003,0.000625,0.000625,0.00125996
-1,0,50970,11431.4,3.5629,1.66369e-17,6.42129e-17,6.42129e-17,0.0164063,0,3.90625e-05,1.3792999999999999e-17,0.575986,0.574004,0.000625,0.000625,0.00125983
-1,0,50970,11431.4,4.42129,1.7015999999999996e-17,6.59452e-17,6.59452e-17,0.017187599999999997,0,3.90625e-05,1.4124e-17,0.639363,0.625624,0.000625,0.000625,0.0012597
-1,0,50970,11431.4,3.4011400000000003,1.73686e-17,6.76739e-17,6.76739e-17,0.0179688,0,3.90625e-05,1.44348e-17,0.803399,0.799462,0.000625,0.000625,0.00125957
-1,0,51994,11431.4,3.90217,1.77082e-17,7.11797e-17,7.11797e-17,0.0187501,0,3.90625e-05,1.4737800000000002e-17,0.6514310000000001,0.639405,0.000625,0.000625,0.00125944
-1,0,51994,11431.4,3.0463,1.8032599999999998e-17,7.46312e-17,7.46312e-17,0.019531299999999998,0,3.90625e-05,1.5021400000000002e-17,0.790139,0.779391,0.000625,0.000625,0.00125931
-1,0,51994,11431.4,3.3525199999999997,1.8336e-17,7.80885e-17,7.80885e-17,0.020312599999999997,0,3.90625e-05,1.52834e-17,0.860669,0.860762,0.000625,0.000625,0.00125918
-1,0,63488,11431.4,3.31538,1.86365e-17,7.832899999999999e-17,7.832899999999999e-17,0.0210938,0,3.90625e-05,1.55447e-17,0.998922,0.998373,0.000625,0.000625,0.00125905
-1,0,63488,11431.4,3.71121,1.89284e-17,8.0068e-17,8.0068e-17,0.021875099999999998,0,3.90625e-05,1.5800600000000002e-17,0.721717,0.705864,0.000625,0.000625,0.00125891
-1,0,63488,11431.4,2.0531099999999998,1.91976e-17,8.18648e-17,8.18648e-17,0.022656299999999997,0,3.90625e-05,1.60428e-17,0.6717529999999999,0.641734,0.000625,0.000625,0.00125878
-1,0,64512,11431.4,3.3592,1.94565e-17,8.508620000000001e-17,8.508620000000001e-17,0.023437599999999996,0,3.90625e-05,1.62704e-17,0.9517040000000001,0.94886,0.000625,0.000625,0.00125865
-1,0,64512,11431.4,2.42374,1.9704100000000003e-17,8.681459999999998e-17,8.681459999999998e-17,0.0242188,0,3.90625e-05,1.64882e-17,0.9609610000000001,0.954896,0.000625,0.000625,0.00125852
-1,0,64512,11431.4,2.68952,1.99583e-17,8.85864e-17,8.85864e-17,0.025000099999999997,0,3.90625e-05,1.67079e-17,0.9099309999999999,0.91402,0.000625,0.000625,0.00125839
-1,0,64512,11431.4,2.5019099999999996,2.0200799999999998e-17,9.03803e-17,9.03803e-17,0.025781400000000003,0,3.90625e-05,1.69223e-17,0.786594,0.7560899999999999,0.000625,0.000625,0.00125826
-1,0,64512,11431.4,2.3212,2.04302e-17,9.38655e-17,9.38655e-17,0.0265626,0,3.90625e-05,1.71215e-17,0.943524,0.928343,0.000625,0.000625,0.00125813
-1,0,64512,11431.4,2.1145400000000003,2.0654499999999997e-17,9.564819999999999e-17,9.564819999999999e-17,0.0273439,0,3.90625e-05,1.73198e-17,0.642079,0.629317,0.000625,0.000625,0.001258
-1,0,64512,11431.4,2.67595,2.0867800000000002e-17,9.91655e-17,9.91655e-17,0.028125099999999997,0,3.90625e-05,1.7505199999999998e-17,0.8968969999999999,0.9019659999999999,0.000625,0.000625,0.00125786
-1,0,64512,11431.4,2.2244900000000003,2.1085599999999998e-17,9.92017e-17,9.92017e-17,0.028906400000000002,0,3.90625e-05,1.76961e-17,0.767512,0.771458,0.000625,0.000625,0.00125773
-1,0,64512,11431.4,2.39551,2.12934e-17,9.92331e-17,9.92331e-17,0.029687599999999998,0,3.90625e-05,1.7875099999999998e-17,0.665295,0.6343340000000001,0.000625,0.000625,0.0012575999999999998
-1,0,64512,11431.4,2.99837,2.1500500000000004e-17,9.929600000000001e-17,9.929600000000001e-17,0.030468900000000004,0,3.90625e-05,1.80543e-17,0.6205609999999999,0.5836279999999999,0.000625,0.000625,0.00125747
-1,0,64512,11431.4,2.05062,2.17027e-17,9.932219999999999e-17,9.932219999999999e-17,0.031250099999999996,0,3.90625e-05,1.82232e-17,0.807515,0.8091229999999999,0.000625,0.000625,0.00125734
-1,0,64512,11431.4,2.44449,2.18971e-17,9.938959999999998e-17,9.938959999999998e-17,0.0320314,0,3.90625e-05,1.83908e-17,0.7666850000000001,0.764896,0.000625,0.000625,0.00125721
-1,0,64512,11431.4,2.13342,2.2083000000000002e-17,9.9455e-17,9.9455e-17,0.0328126,0,3.90625e-05,1.85502e-17,0.656985,0.647203,0.000625,0.000625,0.00125708
-1,0,64512,11431.4,2.19183,2.2272199999999998e-17,9.77794e-17,9.77794e-17,0.0335939,0,3.90625e-05,1.87161e-17,0.567001,0.559809,0.000625,0.000625,0.00125695
-1,0,64512,11431.4,2.93479,2.2460100000000003e-17,9.61326e-17,9.61326e-17,0.0343751,0,3.90625e-05,1.88728e-17,0.69181,0.668978,0.000625,0.000625,0.00125681
-1,0,49557,11431.4,1.6969900000000002,2.26465e-17,9.724959999999999e-17,9.724959999999999e-17,0.035156400000000004,0,3.90625e-05,1.90313e-17,0.725457,0.709141,0.000625,0.000625,0.00125668
-1,0,49557,11431.4,2.52287,2.2823299999999998e-17,9.899469999999999e-17,9.899469999999999e-17,0.0359376,0,3.90625e-05,1.91795e-17,0.514582,0.492892,0.000625,0.000625,0.00125655
-1,0,49557,11431.4,2.81874,2.3001399999999998e-17,1.0070299999999999e-16,1.0070299999999999e-16,0.0367189,0,3.90625e-05,1.93338e-17,0.59043,0.5698409999999999,0.000625,0.000625,0.00125642
-1,0,49557,11431.4,2.27062,2.31632e-17,1.0244799999999998e-16,1.0244799999999998e-16,0.037500099999999995,0,3.90625e-05,1.9470399999999998e-17,0.53017,0.5204810000000001,0.000625,0.000625,0.00125629
-1,0,49557,11431.4,2.47662,2.3334000000000002e-17,1.04193e-16,1.04193e-16,0.0382814,0,3.90625e-05,1.96137e-17,0.562882,0.5477479999999999,0.000625,0.000625,0.00125616
-1,0,49557,11431.4,2.33032,2.3497300000000002e-17,1.05938e-16,1.05938e-16,0.03906269999999999,0,3.90625e-05,1.97501e-17,0.510188,0.47248900000000005,0.000625,0.000625,0.00125603
-1,0,49557,11431.4,2.53402,2.3664299999999998e-17,1.0597000000000001e-16,1.0597000000000001e-16,0.0398439,0,3.90625e-05,1.98902e-17,0.45795699999999995,0.44041899999999995,0.000625,0.000625,0.0012559000000000001
-1,0,49557,11431.4,2.31153,2.3827300000000003e-17,1.0595099999999999e-16,1.0595099999999999e-16,0.04062519999999999,0,3.90625e-05,2.0026300000000003e-17,0.582078,0.555623,0.000625,0.000625,0.00125576
-1,0,49557,11431.4,2.27052,2.39766e-17,1.0594700000000001e-16,1.0594700000000001e-16,0.0414064,0,3.90625e-05,2.01471e-17,0.5918329999999999,0.57248,0.000625,0.000625,0.00125563
-1,0,49557,11431.4,2.95355,2.41222e-17,1.07697e-16,1.07697e-16,0.042187699999999995,0,3.90625e-05,2.0268e-17,0.362464,0.345489,0.000625,0.000625,0.0012554999999999999
-1,0,49557,11431.4,3.07907,2.4271799999999997e-17,1.0767200000000002e-16,1.0767200000000002e-16,0.042968900000000004,0,3.90625e-05,2.0392099999999998e-17,0.37306,0.344558,0.000625,0.000625,0.00125537
-1,0,50581,11431.4,2.91058,2.4418e-17,1.0943700000000001e-16,1.0943700000000001e-16,0.043750199999999996,0,3.90625e-05,2.0512800000000004e-17,0.502323,0.48545200000000005,0.000625,0.000625,0.00125524
-1,0,50581,11431.4,2.62186,2.4561599999999997e-17,1.0948200000000002e-16,1.0948200000000002e-16,0.0445314,0,3.90625e-05,2.06312e-17,0.489413,0.46278,0.000625,0.000625,0.00125511
-1,0,49557,11431.4,2.6335900000000003,2.47083e-17,1.12919e-16,1.12919e-16,0.0453127,0,3.90625e-05,2.07472e-17,0.48994399999999994,0.46463699999999997,0.000625,0.000625,0.00125498
-1,0,49557,11431.4,2.14676,2.48598e-17,1.16398e-16,1.16398e-16,0.0460939,0,3.90625e-05,2.08681e-17,0.615718,0.5965050000000001,0.000625,0.000625,0.00125485
-1,0,49557,11431.4,2.90731,2.5000700000000003e-17,1.18117e-16,1.18117e-16,0.04687519999999999,0,3.90625e-05,2.0984499999999998e-17,0.488912,0.47048599999999996,0.000625,0.000625,0.00125472
-1,0,49557,11431.4,2.12317,2.5143399999999998e-17,1.19865e-16,1.19865e-16,0.0476564,0,3.90625e-05,2.1094699999999996e-17,0.688521,0.662478,0.000625,0.000625,0.00125458
-1,0,49557,11431.4,2.6230900000000004,2.5279000000000002e-17,1.2155e-16,1.2155e-16,0.04843769999999999,0,3.90625e-05,2.12011e-17,0.525201,0.513749,0.000625,0.000625,0.00125445
-1,0,49557,11431.4,2.97762,2.5414599999999997e-17,1.2155499999999999e-16,1.2155499999999999e-16,0.0492189,0,3.90625e-05,2.1312800000000003e-17,0.484917,0.453108,0.000625,0.000625,0.00125432
-1,0,49557,11431.4,2.73821,2.5546999999999998e-17,1.21537e-16,1.21537e-16,0.050000199999999995,0,3.90625e-05,2.1419000000000003e-17,0.564866,0.554682,0.000625,0.000625,0.00125419
-1,0,49557,11431.4,2.3296799999999998,2.56842e-17,1.21547e-16,1.21547e-16,0.0507815,0,3.90625e-05,2.15219e-17,0.612584,0.58178,0.000625,0.000625,0.00125406
-1,0,49557,11431.4,2.46693,2.5810199999999998e-17,1.21536e-16,1.21536e-16,0.051562699999999996,0,3.90625e-05,2.16231e-17,0.5617800000000001,0.540043,0.000625,0.000625,0.00125393
-1,0,49557,11431.4,3.0070200000000002,2.5934800000000002e-17,1.21527e-16,1.21527e-16,0.05234400000000001,0,3.90625e-05,2.17198e-17,0.482227,0.465721,0.000625,0.000625,0.0012538
-1,0,49557,11431.4,3.5366400000000002,2.6056e-17,1.21515e-16,1.21515e-16,0.0531252,0,3.90625e-05,2.18124e-17,0.44700500000000004,0.42797700000000005,0.000625,0.000625,0.00125367
-1,0,49557,11431.4,3.05493,2.61683e-17,1.2150199999999999e-16,1.2150199999999999e-16,0.0539065,0,3.90625e-05,2.1893499999999998e-17,0.438154,0.407762,0.000625,0.000625,0.00125353
-1,0,49557,11431.4,3.2046900000000003,2.6289600000000002e-17,1.21499e-16,1.21499e-16,0.05468769999999999,0,3.90625e-05,2.1986599999999997e-17,0.446147,0.41585200000000005,0.000625,0.000625,0.0012534
-1,0,49557,11431.4,2.45812,2.6405100000000004e-17,1.21487e-16,1.21487e-16,0.055469000000000004,0,3.90625e-05,2.2068e-17,0.5484399999999999,0.532645,0.000625,0.000625,0.00125327
-1,0,49557,11431.4,2.4574599999999998,2.65192e-17,1.21478e-16,1.21478e-16,0.05625019999999999,0,3.90625e-05,2.2152e-17,0.559154,0.534954,0.000625,0.000625,0.00125314
-1,0,45259,11431.4,3.11367,2.66403e-17,1.21735e-16,1.21735e-16,0.057031500000000006,0,3.90625e-05,2.22461e-17,0.5003890000000001,0.462761,0.000625,0.000625,0.00125301
-1,0,45259,11431.4,2.99558,2.67588e-17,1.2523799999999998e-16,1.2523799999999998e-16,0.057812699999999995,0,3.90625e-05,2.2332699999999998e-17,0.591674,0.57676,0.000625,0.000625,0.00125288
-1,0,45259,11431.4,2.66608,2.6868800000000003e-17,1.2866500000000002e-16,1.2866500000000002e-16,0.05859400000000001,0,3.90625e-05,2.2420500000000002e-17,0.562865,0.5492819999999999,0.000625,0.000625,0.00125275
-1,0,45259,11431.4,3.06087,2.6972199999999996e-17,1.3037e-16,1.3037e-16,0.059375199999999996,0,3.90625e-05,2.25004e-17,0.564367,0.5424180000000001,0.000625,0.000625,0.00125262
-1,0,45259,11431.4,2.5199599999999998,2.7087e-17,1.32121e-16,1.32121e-16,0.06015650000000001,0,3.90625e-05,2.2586799999999998e-17,0.6935819999999999,0.662295,0.000625,0.000625,0.00125248
-1,0,45259,11431.4,3.16636,2.72027e-17,1.33843e-16,1.33843e-16,0.0609377,0,3.90625e-05,2.2673600000000002e-17,0.604862,0.59223,0.000625,0.000625,0.00125235
-1,0,45259,11431.4,2.40964,2.73063e-17,1.3731599999999999e-16,1.3731599999999999e-16,0.061719,0,3.90625e-05,2.27515e-17,0.6759350000000001,0.664303,0.000625,0.000625,0.00125222
-1,0,45259,11431.4,2.64107,2.7404299999999998e-17,1.4076799999999998e-16,1.4076799999999998e-16,0.06250019999999999,0,3.90625e-05,2.28213e-17,0.564915,0.538149,0.000625,0.000625,0.00125209
-1,0,45259,11431.4,3.5752300000000004,2.75138e-17,1.42504e-16,1.42504e-16,0.0632815,0,3.90625e-05,2.29082e-17,0.600445,0.588639,0.000625,0.000625,0.00125196
-1,0,45259,11431.4,2.18019,2.7622800000000004e-17,1.44234e-16,1.44234e-16,0.0640628,0,3.90625e-05,2.29843e-17,0.6804560000000001,0.6662560000000001,0.000625,0.000625,0.00125183
-1,0,45259,11431.4,3.03398,2.77204e-17,1.45948e-16,1.45948e-16,0.064844,0,3.90625e-05,2.30565e-17,0.592316,0.564678,0.000625,0.000625,0.0012517000000000001
-1,0,45259,11431.4,2.62847,2.7825700000000004e-17,1.47669e-16,1.47669e-16,0.0656253,0,3.90625e-05,2.31364e-17,0.704916,0.696044,0.000625,0.000625,0.00125157
-1,0,45259,11431.4,3.24727,2.79307e-17,1.47655e-16,1.47655e-16,0.06640650000000001,0,3.90625e-05,2.32121e-17,0.671599,0.653432,0.000625,0.000625,0.00125144
-1,0,45259,11431.4,2.6271400000000003,2.80346e-17,1.47633e-16,1.47633e-16,0.0671878,0,3.90625e-05,2.32936e-17,0.77508,0.755456,0.000625,0.000625,0.0012513
-1,0,46283,11431.4,2.70421,2.81353e-17,1.4769000000000001e-16,1.4769000000000001e-16,0.067969,0,3.90625e-05,2.3365300000000003e-17,0.704106,0.68011,0.000625,0.000625,0.00125117
-1,0,45259,11431.4,2.23906,2.82333e-17,1.4761799999999999e-16,1.4761799999999999e-16,0.0687503,0,3.90625e-05,2.3444e-17,0.7267899999999999,0.716245,0.000625,0.000625,0.00125104
-1,0,45259,11431.4,2.53844,2.8339e-17,1.47592e-16,1.47592e-16,0.06953150000000001,0,3.90625e-05,2.35211e-17,0.676765,0.643178,0.000625,0.000625,0.00125091
-1,0,45259,11431.4,3.3010099999999998,2.8440599999999996e-17,1.4758899999999998e-16,1.4758899999999998e-16,0.07031280000000001,0,3.90625e-05,2.3599499999999998e-17,0.754861,0.743102,0.000625,0.000625,0.00125078
-1,0,45259,11431.4,2.42888,2.8537099999999996e-17,1.4761e-16,1.4761e-16,0.071094,0,3.90625e-05,2.3668699999999998e-17,0.685527,0.673709,0.000625,0.000625,0.00125065
-1,0,45259,11431.4,2.88035,2.86309e-17,1.47562e-16,1.47562e-16,0.0718753,0,3.90625e-05,2.3739699999999997e-17,0.715507,0.717325,0.000625,0.000625,0.00125052
-1,0,45259,11431.4,3.42047,2.8723100000000004e-17,1.47572e-16,1.47572e-16,0.0726565,0,3.90625e-05,2.3808200000000002e-17,0.7039340000000001,0.6899810000000001,0.000625,0.000625,0.00125039
-1,0,45259,11431.4,2.94722,2.88164e-17,1.47562e-16,1.47562e-16,0.0734378,0,3.90625e-05,2.3878200000000003e-17,0.7873060000000001,0.7914399999999999,0.000625,0.000625,0.00125025
-1,0,45259,11431.4,2.43045,2.89126e-17,1.4755e-16,1.4755e-16,0.07421900000000001,0,3.90625e-05,2.39483e-17,0.752808,0.738871,0.000625,0.000625,0.00125012
-1,0,45259,11431.4,2.99791,2.9006500000000004e-17,1.47542e-16,1.47542e-16,0.0750003,0,3.90625e-05,2.4018699999999997e-17,0.7346630000000001,0.726597,0.000625,0.000625,0.00124999
-1,0,45259,11431.4,3.11362,2.91056e-17,1.47538e-16,1.47538e-16,0.0757816,0,3.90625e-05,2.40866e-17,0.732884,0.7290399999999999,0.000625,0.000625,0.00124986
-1,0,45259,11431.4,2.37367,2.9208299999999996e-17,1.47526e-16,1.47526e-16,0.0765628,0,3.90625e-05,2.4159099999999997e-17,0.809632,0.7935409999999999,0.000625,0.000625,0.00124973
-1,0,46283,11431.4,3.9395,2.9306700000000004e-17,1.45844e-16,1.45844e-16,0.0773441,0,3.90625e-05,2.42319e-17,0.7598689999999999,0.743329,0.000625,0.000625,0.0012495999999999998
-1,0,45259,11431.4,2.26873,2.94053e-17,1.4753100000000002e-16,1.4753100000000002e-16,0.07812530000000001,0,3.90625e-05,2.43006e-17,0.772259,0.766257,0.000625,0.000625,0.00124947
-1,0,45259,11431.4,3.63341,2.9498600000000004e-17,1.45805e-16,1.45805e-16,0.07890660000000001,0,3.90625e-05,2.43714e-17,0.8100930000000001,0.80052,0.000625,0.000625,0.00124934
-1,0,45259,11431.4,3.2374,2.9597600000000003e-17,1.47552e-16,1.47552e-16,0.0796878,0,3.90625e-05,2.4447e-17,0.839461,0.820124,0.000625,0.000625,0.0012492
-1,0,45259,11431.4,2.68969,2.96892e-17,1.47546e-16,1.47546e-16,0.0804691,0,3.90625e-05,2.45112e-17,0.790251,0.793131,0.000625,0.000625,0.00124907
-1,0,45259,11431.4,3.1623,2.9781399999999995e-17,1.47549e-16,1.47549e-16,0.0812503,0,3.90625e-05,2.45824e-17,0.849601,0.840987,0.000625,0.000625,0.00124894
-1,0,45259,11431.4,3.00391,2.98779e-17,1.47552e-16,1.47552e-16,0.0820316,0,3.90625e-05,2.46538e-17,0.826206,0.819168,0.000625,0.000625,0.00124881
-1,0,45259,11431.4,2.84302,2.99655e-17,1.47576e-16,1.47576e-16,0.0828128,0,3.90625e-05,2.47175e-17,0.789093,0.773153,0.000625,0.000625,0.00124868
-1,0,45259,11431.4,2.6918599999999997,3.0051400000000003e-17,1.47574e-16,1.47574e-16,0.0835941,0,3.90625e-05,2.47818e-17,0.697733,0.699512,0.000625,0.000625,0.00124855
-1,0,45259,11431.4,2.9090700000000003,3.01367e-17,1.4757e-16,1.4757e-16,0.0843753,0,3.90625e-05,2.48495e-17,0.76251,0.742258,0.000625,0.000625,0.00124842
-1,0,45259,11431.4,2.7871599999999996,3.02274e-17,1.4757499999999999e-16,1.4757499999999999e-16,0.0851566,0,3.90625e-05,2.49194e-17,0.799113,0.785609,0.000625,0.000625,0.00124829
-1,0,45259,11431.4,2.47491,3.0320799999999997e-17,1.4757499999999999e-16,1.4757499999999999e-16,0.08593780000000001,0,3.90625e-05,2.49839e-17,0.837268,0.829356,0.000625,0.000625,0.00124816
-1,0,45259,11431.4,2.27822,3.04171e-17,1.4929900000000001e-16,1.4929900000000001e-16,0.08671910000000001,0,3.90625e-05,2.5052499999999998e-17,0.827686,0.815391,0.000625,0.000625,0.00124802
-1,0,45259,11431.4,2.6998900000000003,3.05071e-17,1.47553e-16,1.47553e-16,0.08750039999999999,0,3.90625e-05,2.5115900000000004e-17,0.857721,0.8528870000000001,0.000625,0.000625,0.00124789
-1,0,45259,11431.4,2.46429,3.0593999999999996e-17,1.47574e-16,1.47574e-16,0.0882816,0,3.90625e-05,2.5175900000000002e-17,0.818986,0.8124979999999999,0.000625,0.000625,0.00124776
-1,0,45259,11431.4,2.91515,3.0686799999999996e-17,1.47567e-16,1.47567e-16,0.08906289999999999,0,3.90625e-05,2.5240499999999998e-17,0.842007,0.8396889999999999,0.000625,0.000625,0.00124763
-1,0,45259,11431.4,2.33356,3.07763e-17,1.47573e-16,1.47573e-16,0.0898441,0,3.90625e-05,2.5302399999999996e-17,0.8019729999999999,0.787355,0.000625,0.000625,0.0012475
-1,0,45259,11431.4,3.22485,3.08694e-17,1.49307e-16,1.49307e-16,0.0906254,0,3.90625e-05,2.5366899999999997e-17,0.863339,0.8627879999999999,0.000625,0.000625,0.00124737
-1,0,46283,11431.4,2.43908,3.09623e-17,1.47661e-16,1.47661e-16,0.0914066,0,3.90625e-05,2.5436199999999997e-17,0.8969360000000001,0.874315,0.000625,0.000625,0.00124724
-1,0,46283,11431.4,2.75813,3.10448e-17,1.45896e-16,1.45896e-16,0.09218789999999999,0,3.90625e-05,2.5494699999999997e-17,0.9840059999999999,0.988243,0.000625,0.000625,0.00124711
-1,0,45259,11431.4,2.3545,3.11327e-17,1.45865e-16,1.45865e-16,0.0929691,0,3.90625e-05,2.55602e-17,0.8765350000000001,0.877368,0.000625,0.000625,0.00124698
-1,0,45259,11431.4,2.68879,3.12212e-17,1.47602e-16,1.47602e-16,0.09375039999999998,0,3.90625e-05,2.5624000000000002e-17,0.943933,0.941583,0.000625,0.000625,0.00124684
-1,0,45259,11431.4,3.00865,3.1313800000000004e-17,1.47613e-16,1.47613e-16,0.09453160000000001,0,3.90625e-05,2.56959e-17,0.9972219999999999,0.992236,0.000625,0.000625,0.00124671
-1,0,46283,11431.4,2.71719,3.14081e-17,1.4763600000000002e-16,1.4763600000000002e-16,0.09531289999999999,0,3.90625e-05,2.5763400000000003e-17,0.98503,0.9674360000000001,0.000625,0.000625,0.00124658
-1,0,45259,11431.4,2.59495,3.14968e-17,1.47634e-16,1.47634e-16,0.0960941,0,3.90625e-05,2.58286e-17,0.888551,0.8875149999999999,0.000625,0.000625,0.00124645
-1,0,45259,11431.4,2.98493,3.15817e-17,1.49354e-16,1.49354e-16,0.09687539999999999,0,3.90625e-05,2.58911e-17,0.927063,0.92765,0.000625,0.000625,0.00124632
-1,0,45259,11431.4,2.62188,3.16641e-17,1.49348e-16,1.49348e-16,0.0976566,0,3.90625e-05,2.5949299999999998e-17,0.94676,0.9489049999999999,0.000625,0.000625,0.00124619
-1,0,45259,11431.4,2.70058,3.17474e-17,1.47604e-16,1.47604e-16,0.0984379,0,3.90625e-05,2.6003699999999997e-17,0.902215,0.8916270000000001,0.000625,0.000625,0.00124606
-1,0,45259,11431.4,3.07652,3.18268e-17,1.4934199999999999e-16,1.4934199999999999e-16,0.0992191,0,3.90625e-05,2.60608e-17,0.921249,0.9325370000000001,0.000625,0.000625,0.00124593
-1,0,45259,11431.4,2.9777299999999998,3.19187e-17,1.5107999999999998e-16,1.5107999999999998e-16,0.1,0,3.90625e-05,2.6123000000000002e-17,0.938578,0.9491700000000001,0.000625,0.000625,0.00124579
-1,0,45259,11431.4,2.86678,3.20043e-17,1.4937e-16,1.4937e-16,0.10078200000000001,0,3.90625e-05,2.6185599999999997e-17,0.891709,0.8856219999999999,0.000625,0.000625,0.00124566
-1,0,45259,11431.4,3.10601,3.20953e-17,1.47638e-16,1.47638e-16,0.101563,0,3.90625e-05,2.62523e-17,0.9297290000000001,0.926869,0.000625,0.000625,0.00124553
-1,0,45259,11431.4,2.34215,3.21793e-17,1.47631e-16,1.47631e-16,0.102344,0,3.90625e-05,2.63094e-17,0.9809700000000001,0.961374,0.000625,0.000625,0.0012454
-1,0,45259,11431.4,2.62515,3.22578e-17,1.47634e-16,1.47634e-16,0.103125,0,3.90625e-05,2.63679e-17,0.939581,0.940082,0.000625,0.000625,0.00124527
-1,0,49355,11431.4,3.5868599999999997,3.23325e-17,1.4599500000000002e-16,1.4599500000000002e-16,0.103907,0,3.90625e-05,2.6425100000000003e-17,0.733119,0.721154,0.000625,0.000625,0.00124514
-1,0,49355,11431.4,3.4708300000000003,3.24053e-17,1.4602299999999998e-16,1.4602299999999998e-16,0.10468800000000002,0,3.90625e-05,2.64772e-17,0.7900229999999999,0.784029,0.000625,0.000625,0.00124501
-1,0,45259,11431.4,3.2321,3.24861e-17,1.47635e-16,1.47635e-16,0.10546900000000001,0,3.90625e-05,2.6533600000000002e-17,0.762373,0.756332,0.000625,0.000625,0.00124488
-1,0,45259,11431.4,3.62851,3.25699e-17,1.49372e-16,1.49372e-16,0.10625,0,3.90625e-05,2.6593099999999998e-17,0.697498,0.688949,0.000625,0.000625,0.00124474
-1,0,64969,11431.4,2.92503,3.2649699999999997e-17,1.52685e-16,1.52685e-16,0.10703199999999999,0,3.90625e-05,2.66463e-17,0.803041,0.808055,0.000625,0.000625,0.00124461
-1,0,64969,11431.4,2.89301,3.27382e-17,1.52688e-16,1.52688e-16,0.107813,0,3.90625e-05,2.67092e-17,0.7599600000000001,0.754021,0.000625,0.000625,0.00124448
-1,0,64969,11431.4,2.4630099999999997,3.28157e-17,1.52696e-16,1.52696e-16,0.10859400000000001,0,3.90625e-05,2.6761999999999997e-17,0.9367209999999999,0.945425,0.000625,0.000625,0.00124435
-1,0,64969,11431.4,2.89908,3.28976e-17,1.5443100000000002e-16,1.5443100000000002e-16,0.109375,0,3.90625e-05,2.6819100000000002e-17,0.866582,0.858208,0.000625,0.000625,0.00124422
-1,0,64969,11431.4,3.14551,3.29768e-17,1.5616299999999998e-16,1.5616299999999998e-16,0.11015699999999999,0,3.90625e-05,2.6875900000000003e-17,0.681628,0.666575,0.000625,0.000625,0.00124409
-1,0,64969,11431.4,2.86618,3.30498e-17,1.57899e-16,1.57899e-16,0.11093800000000001,0,3.90625e-05,2.69258e-17,0.746447,0.7452489999999999,0.000625,0.000625,0.00124396
-1,0,64969,11431.4,2.43435,3.3122399999999996e-17,1.57899e-16,1.57899e-16,0.111719,0,3.90625e-05,2.6977699999999998e-17,0.791569,0.783623,0.000625,0.000625,0.00124383
-1,0,64969,11431.4,2.33734,3.32059e-17,1.57897e-16,1.57897e-16,0.1125,0,3.90625e-05,2.7036500000000002e-17,0.794806,0.7938029999999999,0.000625,0.000625,0.0012437000000000001
-1,0,64969,11431.4,3.02676,3.32851e-17,1.57899e-16,1.57899e-16,0.113282,0,3.90625e-05,2.7094e-17,0.677144,0.668637,0.000625,0.000625,0.00124356
-1,0,64969,11431.4,2.71024,3.336e-17,1.57897e-16,1.57897e-16,0.11406300000000001,0,3.90625e-05,2.7143e-17,0.7003659999999999,0.685014,0.000625,0.000625,0.00124343
-1,0,64969,11431.4,2.4636400000000003,3.34348e-17,1.57899e-16,1.57899e-16,0.114844,0,3.90625e-05,2.7195199999999998e-17,0.785496,0.7665350000000001,0.000625,0.000625,0.0012433
-1,0,64969,11431.4,3.02122,3.3523e-17,1.57902e-16,1.57902e-16,0.115625,0,3.90625e-05,2.7258899999999996e-17,0.638788,0.635289,0.000625,0.000625,0.00124317
-1,0,64969,11431.4,2.86423,3.36042e-17,1.57902e-16,1.57902e-16,0.116407,0,3.90625e-05,2.7317600000000003e-17,0.587462,0.558963,0.000625,0.000625,0.00124304
-1,0,64969,11431.4,2.8258799999999997,3.36797e-17,1.5790799999999998e-16,1.5790799999999998e-16,0.11718800000000001,0,3.90625e-05,2.7370100000000002e-17,0.629247,0.62961,0.000625,0.000625,0.00124291
-1,0,64969,11431.4,3.23278,3.37499e-17,1.57909e-16,1.57909e-16,0.117969,0,3.90625e-05,2.74225e-17,0.540671,0.52081,0.000625,0.000625,0.00124278
-1,0,64969,11431.4,2.76363,3.38249e-17,1.57918e-16,1.57918e-16,0.11875,0,3.90625e-05,2.7476799999999995e-17,0.693932,0.692787,0.000625,0.000625,0.00124265
-1,0,64969,11431.4,3.3199099999999997,3.38915e-17,1.57918e-16,1.57918e-16,0.119532,0,3.90625e-05,2.7527499999999998e-17,0.418904,0.39384600000000003,0.000625,0.000625,0.00124251
-1,0,64969,11431.4,2.34326,3.3973200000000003e-17,1.57924e-16,1.57924e-16,0.12031300000000002,0,3.90625e-05,2.7582299999999998e-17,0.6336930000000001,0.6279239999999999,0.000625,0.000625,0.00124238
-1,0,64969,11431.4,2.97818,3.40619e-17,1.57924e-16,1.57924e-16,0.12109400000000001,0,3.90625e-05,2.76474e-17,0.524967,0.526563,0.000625,0.000625,0.00124225
-1,0,64969,11431.4,2.85043,3.41341e-17,1.59666e-16,1.59666e-16,0.121875,0,3.90625e-05,2.76978e-17,0.540682,0.517261,0.000625,0.000625,0.00124212
-1,0,64969,11431.4,3.22135,3.42055e-17,1.57934e-16,1.57934e-16,0.12265699999999999,0,3.90625e-05,2.77505e-17,0.395529,0.376671,0.000625,0.000625,0.00124199
-1,0,64969,11431.4,2.55612,3.4279e-17,1.59673e-16,1.59673e-16,0.123438,0,3.90625e-05,2.78022e-17,0.6352270000000001,0.623901,0.000625,0.000625,0.00124186
-1,0,64969,11431.4,2.95974,3.43551e-17,1.5794900000000002e-16,1.5794900000000002e-16,0.12421900000000001,0,3.90625e-05,2.7853400000000003e-17,0.453633,0.430734,0.000625,0.000625,0.00124173
-1,0,64969,11431.4,2.27273,3.44333e-17,1.57951e-16,1.57951e-16,0.125001,0,3.90625e-05,2.79084e-17,0.730278,0.731503,0.000625,0.000625,0.0012415999999999998
-1,0,64969,11431.4,3.18899,3.45069e-17,1.5794900000000002e-16,1.5794900000000002e-16,0.125782,0,3.90625e-05,2.79611e-17,0.38158000000000003,0.362007,0.000625,0.000625,0.00124147
-1,0,64969,11431.4,2.5636099999999997,3.45796e-17,1.5795999999999998e-16,1.5795999999999998e-16,0.126563,0,3.90625e-05,2.8013000000000006e-17,0.747927,0.7208859999999999,0.000625,0.000625,0.00124133
-1,0,64969,11431.4,2.89761,3.46474e-17,1.5796299999999998e-16,1.5796299999999998e-16,0.127344,0,3.90625e-05,2.80558e-17,0.49189399999999994,0.49057700000000004,0.000625,0.000625,0.0012412
-1,0,64969,11431.4,2.87305,3.4718300000000004e-17,1.56213e-16,1.56213e-16,0.128126,0,3.90625e-05,2.81074e-17,0.46358,0.43946999999999997,0.000625,0.000625,0.00124107
-1,0,64969,11431.4,2.56858,3.47839e-17,1.57954e-16,1.57954e-16,0.128907,0,3.90625e-05,2.81497e-17,0.493421,0.47841999999999996,0.000625,0.000625,0.00124094
-1,0,64969,11431.4,2.9193700000000002,3.48493e-17,1.5795299999999999e-16,1.5795299999999999e-16,0.129688,0,3.90625e-05,2.81951e-17,0.434158,0.408436,0.000625,0.000625,0.00124081
-1,0,64969,11431.4,2.51283,3.49144e-17,1.57952e-16,1.57952e-16,0.130469,0,3.90625e-05,2.8238600000000003e-17,0.521007,0.515955,0.000625,0.000625,0.00124068
-1,0,64969,11431.4,2.8242,3.4986799999999993e-17,1.5794900000000002e-16,1.5794900000000002e-16,0.131251,0,3.90625e-05,2.82942e-17,0.47671899999999995,0.47304700000000005,0.000625,0.000625,0.00124055
-1,0,64969,11431.4,3.02639,3.5054000000000005e-17,1.5792999999999998e-16,1.5792999999999998e-16,0.13203199999999998,0,3.90625e-05,2.8342399999999995e-17,0.34131100000000003,0.316787,0.000625,0.000625,0.00124042
-1,0,64969,11431.4,2.2869900000000003,3.51224e-17,1.56195e-16,1.56195e-16,0.13281300000000001,0,3.90625e-05,2.83857e-17,0.584045,0.562262,0.000625,0.000625,0.00124028
-1,0,64969,11431.4,3.2764599999999997,3.51979e-17,1.56189e-16,1.56189e-16,0.13359400000000002,0,3.90625e-05,2.84378e-17,0.230477,0.191801,0.000625,0.000625,0.00124015
-1,0,64969,11431.4,2.79089,3.5272600000000004e-17,1.56184e-16,1.56184e-16,0.134376,0,3.90625e-05,2.8487699999999997e-17,0.431594,0.411872,0.000625,0.000625,0.00124002
-1,0,64969,11431.4,2.74663,3.5351500000000005e-17,1.56178e-16,1.56178e-16,0.135157,0,3.90625e-05,2.8547e-17,0.363385,0.350938,0.000625,0.000625,0.00123989
-1,0,64969,11431.4,3.2562900000000004,3.5418099999999995e-17,1.5617299999999998e-16,1.5617299999999998e-16,0.135938,0,3.90625e-05,2.85938e-17,0.22613200000000003,0.209429,0.000625,0.000625,0.00123976
-1,0,64969,11431.4,2.76146,3.54806e-17,1.56182e-16,1.56182e-16,0.136719,0,3.90625e-05,2.86326e-17,0.39503699999999997,0.379657,0.000625,0.000625,0.00123963
-1,0,64969,11431.4,2.75391,3.55425e-17,1.56185e-16,1.56185e-16,0.137501,0,3.90625e-05,2.86761e-17,0.419141,0.399895,0.000625,0.000625,0.0012395
-1,0,64969,11431.4,2.6684,3.56123e-17,1.56184e-16,1.56184e-16,0.138282,0,3.90625e-05,2.87242e-17,0.416596,0.392507,0.000625,0.000625,0.00123937
-1,0,64969,11431.4,3.15651,3.56799e-17,1.5791999999999999e-16,1.5791999999999999e-16,0.13906300000000002,0,3.90625e-05,2.8772199999999995e-17,0.26919899999999997,0.25152800000000003,0.000625,0.000625,0.00123923
-1,0,64969,11431.4,3.15398,3.5745300000000003e-17,1.57929e-16,1.57929e-16,0.139844,0,3.90625e-05,2.88174e-17,0.16755699999999998,0.140878,0.000625,0.000625,0.0012391
-1,0,64969,11431.4,3.26551,3.58077e-17,1.57935e-16,1.57935e-16,0.140626,0,3.90625e-05,2.88585e-17,0.248781,0.245815,0.000625,0.000625,0.00123897
-1,0,64969,11431.4,2.77242,3.5872800000000005e-17,1.57954e-16,1.57954e-16,0.141407,0,3.90625e-05,2.8899700000000003e-17,0.29492399999999996,0.281837,0.000625,0.000625,0.00123884
-1,0,64969,11431.4,3.3297,3.5933e-17,1.57954e-16,1.57954e-16,0.142188,0,3.90625e-05,2.8940500000000004e-17,0.100204,0.0749807,0.000625,0.000625,0.00123871
-1,0,64969,11431.4,2.32582,3.59979e-17,1.5798e-16,1.5798e-16,0.142969,0,3.90625e-05,2.8982600000000005e-17,0.458291,0.441126,0.000625,0.000625,0.00123858
-1,0,64969,11431.4,2.78708,3.6062100000000005e-17,1.5798e-16,1.5798e-16,0.143751,0,3.90625e-05,2.90254e-17,0.175832,0.155162,0.000625,0.000625,0.00123845
-1,0,64969,11431.4,2.6061799999999997,3.61249e-17,1.5801100000000002e-16,1.5801100000000002e-16,0.144532,0,3.90625e-05,2.9069699999999996e-17,0.335064,0.317712,0.000625,0.000625,0.00123832
-1,0,64969,11431.4,2.54419,3.6190900000000007e-17,1.5802e-16,1.5802e-16,0.145313,0,3.90625e-05,2.91111e-17,0.498779,0.47042799999999996,0.000625,0.000625,0.00123819
-1,0,64969,11431.4,2.74247,3.6252299999999996e-17,1.58048e-16,1.58048e-16,0.146094,0,3.90625e-05,2.91533e-17,0.266895,0.251542,0.000625,0.000625,0.00123805
-1,0,64969,11431.4,3.9660300000000004,3.63205e-17,1.58057e-16,1.58057e-16,0.146876,0,3.90625e-05,2.92004e-17,0.15617,0.19505699999999998,0.000625,0.000625,0.00123792
-1,0,64969,11431.4,2.3919900000000003,3.63815e-17,1.61555e-16,1.61555e-16,0.14765699999999998,0,3.90625e-05,2.923949999999999e-17,0.421763,0.403521,0.000625,0.000625,0.00123779
-1,0,64969,11431.4,2.3104400000000003,3.64479e-17,1.63297e-16,1.63297e-16,0.14843800000000001,0,3.90625e-05,2.92783e-17,0.514211,0.500061,0.000625,0.000625,0.00123766
-1,0,64969,11431.4,3.1364799999999997,3.65043e-17,1.63331e-16,1.63331e-16,0.14921900000000002,0,3.90625e-05,2.9318899999999996e-17,0.042761900000000005,0.011557099999999999,0.000625,0.000625,0.00123753
-1,0,64969,11431.4,3.08181,3.65744e-17,1.63361e-16,1.63361e-16,0.150001,0,3.90625e-05,2.93729e-17,0.147874,0.114883,0.000625,0.000625,0.0012374
-1,0,88281,11431.4,27.0928,1.9824e-18,7.008860000000001e-18,7.006600000000001e-18,0.00039062699999999994,0,1.95313e-05,1.62051e-18,7.2728,7.614339999999999,0.000625,0.000625,0.00126267
-1,0,124959,11431.4,32.0013,3.1360400000000002e-18,1.5648800000000003e-17,1.21808e-17,0.000781253,0,1.95313e-05,2.63587e-18,8.30963,8.6987,0.000625,0.000625,0.0012626
-1,0,116896,11431.4,33.9173,4.197709999999999e-18,1.90876e-17,1.7440899999999998e-17,0.00117188,0,1.95313e-05,3.5030900000000005e-18,8.97213,9.38762,0.000625,0.000625,0.00126253
-1,0,83935,11431.4,30.9333,5.25851e-18,2.42906e-17,2.2616900000000002e-17,0.00156251,0,1.95313e-05,4.3431e-18,7.82375,8.20561,0.000625,0.000625,0.00126247
-1,0,288469,11431.4,27.9667,6.29498e-18,2.61152e-17,2.61152e-17,0.00195313,0,1.95313e-05,5.16368e-18,7.01317,7.3391,0.000625,0.000625,0.0012624000000000001
-1,0,317897,11431.4,25.7614,7.283189999999999e-18,2.79532e-17,2.79532e-17,0.00234376,0,1.95313e-05,5.95419e-18,6.39317,6.690230000000001,0.000625,0.000625,0.00126233
-1,0,288469,11431.4,22.4268,8.228510000000002e-18,3.31409e-17,3.31409e-17,0.00273439,0,1.95313e-05,6.71852e-18,5.34077,5.6005,0.000625,0.000625,0.00126227
-1,0,288469,11431.4,21.1806,9.122139999999999e-18,3.66065e-17,3.66065e-17,0.00312501,0,1.95313e-05,7.44838e-18,4.90951,5.16902,0.000625,0.000625,0.0012622
-1,0,333031,11431.4,20.5961,9.95842e-18,4.1776899999999995e-17,4.1776899999999995e-17,0.00351564,0,1.95313e-05,8.13549e-18,4.66199,4.90026,0.000625,0.000625,0.00126214
-1,0,429689,11431.4,18.4966,1.0750899999999999e-17,4.51238e-17,4.51238e-17,0.00390627,0,1.95313e-05,8.79183e-18,4.0823,4.2823,0.000625,0.000625,0.00126207
-1,0,429689,11431.4,17.2502,1.1494899999999999e-17,4.85991e-17,4.85991e-17,0.00429689,0,1.95313e-05,9.41428e-18,3.5549800000000005,3.72925,0.000625,0.000625,0.0012619999999999999
-1,0,429689,11431.4,16.0147,1.2194300000000001e-17,5.0339999999999996e-17,5.0339999999999996e-17,0.00468752,0,1.95313e-05,1.00008e-17,3.2680000000000002,3.44253,0.000625,0.000625,0.00126194
-1,0,429689,11431.4,14.4447,1.2854200000000002e-17,5.20804e-17,5.20804e-17,0.00507815,0,1.95313e-05,1.05579e-17,2.77998,2.92755,0.000625,0.000625,0.00126187
-1,0,395688,11431.4,13.2237,1.3476099999999999e-17,5.3875299999999996e-17,5.3875299999999996e-17,0.00546877,0,1.95313e-05,1.10855e-17,2.46975,2.60792,0.000625,0.000625,0.0012618
-1,0,395688,11431.4,11.7871,1.4055200000000002e-17,5.56131e-17,5.56131e-17,0.005859399999999999,0,1.95313e-05,1.1579300000000001e-17,2.06542,2.18573,0.000625,0.000625,0.00126174
-1,0,395688,11431.4,12.2747,1.46015e-17,5.735779999999999e-17,5.735779999999999e-17,0.00625003,0,1.95313e-05,1.20477e-17,2.08157,2.1908,0.000625,0.000625,0.00126167
-1,0,395688,11431.4,10.4006,1.5118299999999998e-17,6.083069999999999e-17,6.083069999999999e-17,0.00664065,0,1.95313e-05,1.2491700000000001e-17,1.54092,1.63389,0.000625,0.000625,0.0012615999999999999
-1,0,375453,11431.4,10.4059,1.56077e-17,6.25567e-17,6.25567e-17,0.00703128,0,1.95313e-05,1.2914700000000001e-17,1.45459,1.53954,0.000625,0.000625,0.00126154
-1,0,169015,11431.4,9.580160000000001,1.60698e-17,6.45266e-17,6.45266e-17,0.0074218999999999995,0,1.95313e-05,1.3316700000000001e-17,1.36581,1.4459,0.000625,0.000625,0.00126147
-1,0,169015,11431.4,8.9049,1.6505400000000002e-17,6.62159e-17,6.62159e-17,0.00781253,0,1.95313e-05,1.3697999999999999e-17,1.02591,1.10415,0.000625,0.000625,0.00126141
-1,0,489284,11431.4,8.06477,1.69174e-17,7.12997e-17,7.12997e-17,0.00820316,0,1.95313e-05,1.4060599999999997e-17,0.841009,0.9089790000000001,0.000625,0.000625,0.00126134
-1,0,489284,11431.4,6.8925399999999994,1.73105e-17,7.133779999999999e-17,7.133779999999999e-17,0.00859378,0,1.95313e-05,1.4408299999999998e-17,0.548461,0.602582,0.000625,0.000625,0.00126127
-1,0,486984,11431.4,7.685219999999999,1.76858e-17,7.296390000000001e-17,7.296390000000001e-17,0.00898441,0,1.95313e-05,1.4739100000000002e-17,0.636134,0.693012,0.000625,0.000625,0.00126121
-1,0,486984,11431.4,6.23389,1.80432e-17,7.642609999999999e-17,7.642609999999999e-17,0.00937504,0,1.95313e-05,1.50561e-17,0.45638900000000004,0.5164989999999999,0.000625,0.000625,0.00126114
-1,0,486984,11431.4,6.3825199999999995,1.83834e-17,7.640890000000001e-17,7.640890000000001e-17,0.00976566,0,1.95313e-05,1.53587e-17,0.28867800000000005,0.329239,0.000625,0.000625,0.00126107
-1,0,278973,11431.4,5.7020599999999995,1.87096e-17,7.98051e-17,7.98051e-17,0.010156299999999998,0,1.95313e-05,1.5648000000000002e-17,0.258999,0.30254899999999996,0.000625,0.000625,0.00126101
-1,0,278973,11431.4,5.18291,1.9023499999999997e-17,8.15426e-17,8.15426e-17,0.0105469,0,1.95313e-05,1.59278e-17,0.0269791,0.06445830000000001,0.000625,0.000625,0.00126094
-1,0,483011,11431.4,4.84883,1.9320399999999998e-17,8.341549999999999e-17,8.341549999999999e-17,0.0109375,0,1.95313e-05,1.6192100000000002e-17,0.0600682,0.0214384,0.000625,0.000625,0.00126087
-1,0,267272,11431.4,4.443569999999999,1.9609300000000002e-17,8.676309999999999e-17,8.676309999999999e-17,0.011328200000000002,0,1.95313e-05,1.64496e-17,0.257522,0.24072800000000003,0.000625,0.000625,0.00126081
-1,0,267272,11431.4,4.29554,1.98874e-17,8.850069999999999e-17,8.850069999999999e-17,0.011718799999999998,0,1.95313e-05,1.66959e-17,0.195441,0.163787,0.000625,0.000625,0.00126074
-1,0,267272,11431.4,4.39072,2.01497e-17,9.02319e-17,9.02319e-17,0.0121094,0,1.95313e-05,1.69282e-17,0.281271,0.257056,0.000625,0.000625,0.00126068
-1,0,267272,11431.4,3.65945,2.04071e-17,9.196370000000001e-17,9.196370000000001e-17,0.0125,0,1.95313e-05,1.7155599999999998e-17,0.427968,0.405748,0.000625,0.000625,0.00126061
-1,0,267272,11431.4,2.5029,2.06528e-17,9.36983e-17,9.36983e-17,0.012890700000000001,0,1.95313e-05,1.73722e-17,0.556869,0.553251,0.000625,0.000625,0.00126054
-1,0,267272,11431.4,2.6848099999999997,2.0890100000000003e-17,9.54327e-17,9.54327e-17,0.0132813,0,1.95313e-05,1.7581e-17,0.769486,0.7760100000000001,0.000625,0.000625,0.00126048
-1,0,267272,11431.4,3.49315,2.11206e-17,9.717879999999999e-17,9.717879999999999e-17,0.013671899999999999,0,1.95313e-05,1.77833e-17,0.482311,0.47783100000000006,0.000625,0.000625,0.00126041
-1,0,222834,11431.4,2.2795099999999997,2.13489e-17,9.721069999999999e-17,9.721069999999999e-17,0.0140626,0,1.95313e-05,1.79842e-17,0.9060549999999999,0.9080540000000001,0.000625,0.000625,0.00126034
-1,0,222834,11431.4,2.99175,2.15683e-17,9.89345e-17,9.89345e-17,0.014453200000000001,0,1.95313e-05,1.81754e-17,0.7317020000000001,0.725581,0.000625,0.000625,0.00126028
-1,0,425797,11431.4,2.32072,2.178e-17,1.00641e-16,1.00641e-16,0.014843799999999999,0,1.95313e-05,1.83594e-17,0.8990309999999999,0.900941,0.000625,0.000625,0.00126021
-1,0,425797,11431.4,2.1562,2.19894e-17,1.0237e-16,1.0237e-16,0.015234399999999999,0,1.95313e-05,1.85418e-17,0.954576,0.965142,0.000625,0.000625,0.00126015
-1,0,425797,11431.4,2.19503,2.21931e-17,1.04113e-16,1.04113e-16,0.0156251,0,1.95313e-05,1.87182e-17,0.807393,0.80069,0.000625,0.000625,0.00126008
-1,0,425797,11431.4,2.08601,2.2392199999999997e-17,1.0584599999999999e-16,1.0584599999999999e-16,0.0160157,0,1.95313e-05,1.88891e-17,0.971774,0.965397,0.000625,0.000625,0.00126001
-1,0,425797,11431.4,2.37545,2.2589800000000003e-17,1.0583499999999999e-16,1.0583499999999999e-16,0.0164063,0,1.95313e-05,1.9058800000000002e-17,0.780208,0.77998,0.000625,0.000625,0.00125995
-1,0,425797,11431.4,2.31682,2.2778099999999997e-17,1.0584e-16,1.0584e-16,0.016796900000000003,0,1.95313e-05,1.92201e-17,0.970399,0.9675469999999999,0.000625,0.000625,0.00125988
-1,0,442181,11431.4,2.41751,2.29679e-17,1.0590700000000001e-16,1.0590700000000001e-16,0.017187599999999997,0,1.95313e-05,1.9381600000000002e-17,0.923082,0.9269350000000001,0.000625,0.000625,0.00125981
-1,0,438085,11431.4,2.4819400000000003,2.3149899999999997e-17,1.0759299999999998e-16,1.0759299999999998e-16,0.017578200000000002,0,1.95313e-05,1.95348e-17,0.958643,0.950674,0.000625,0.000625,0.00125975
-1,0,442181,11431.4,2.48014,2.3326799999999998e-17,1.0935900000000001e-16,1.0935900000000001e-16,0.0179688,0,1.95313e-05,1.9683e-17,0.861059,0.8524209999999999,0.000625,0.000625,0.00125968
-1,0,438085,11431.4,2.14085,2.3504200000000002e-17,1.0931500000000001e-16,1.0931500000000001e-16,0.0183594,0,1.95313e-05,1.98313e-17,0.99661,0.999074,0.000625,0.000625,0.00125961
-1,0,222834,11431.4,2.75889,2.3678299999999998e-17,1.1276200000000002e-16,1.1276200000000002e-16,0.0187501,0,1.95313e-05,1.99764e-17,0.8686299999999999,0.850398,0.000625,0.000625,0.00125955
-1,0,222834,11431.4,3.1185,2.38512e-17,1.1623000000000002e-16,1.1623000000000002e-16,0.0191407,0,1.95313e-05,2.01217e-17,0.869243,0.855131,0.000625,0.000625,0.00125948
-1,0,222834,11431.4,2.9466200000000002,2.40198e-17,1.19698e-16,1.19698e-16,0.019531299999999998,0,1.95313e-05,2.02629e-17,0.7228859999999999,0.704387,0.000625,0.000625,0.00125942
-1,0,222834,11431.4,3.3021,2.4185399999999998e-17,1.19697e-16,1.19697e-16,0.019922,0,1.95313e-05,2.04019e-17,0.740037,0.73112,0.000625,0.000625,0.00125935
-1,0,222834,11431.4,2.63111,2.43513e-17,1.19698e-16,1.19698e-16,0.020312599999999997,0,1.95313e-05,2.0539200000000002e-17,0.830284,0.8216469999999999,0.000625,0.000625,0.00125928
-1,0,222834,11431.4,3.3739800000000004,2.45081e-17,1.19699e-16,1.19699e-16,0.0207032,0,1.95313e-05,2.0670100000000002e-17,0.783022,0.766346,0.000625,0.000625,0.00125922
-1,0,222834,11431.4,2.65849,2.4666699999999998e-17,1.1970100000000002e-16,1.1970100000000002e-16,0.0210938,0,1.95313e-05,2.0799299999999997e-17,0.7621020000000001,0.755084,0.000625,0.000625,0.00125915
-1,0,222834,11431.4,3.17075,2.48223e-17,1.19698e-16,1.19698e-16,0.0214845,0,1.95313e-05,2.0926e-17,0.618009,0.598636,0.000625,0.000625,0.00125908
-1,0,222834,11431.4,3.42335,2.49761e-17,1.1971100000000002e-16,1.1971100000000002e-16,0.021875099999999998,0,1.95313e-05,2.1052e-17,0.6471819999999999,0.629796,0.000625,0.000625,0.00125902
-1,0,438085,11431.4,2.9765900000000003,2.51261e-17,1.21439e-16,1.21439e-16,0.0222657,0,1.95313e-05,2.1174e-17,0.6912520000000001,0.686178,0.000625,0.000625,0.00125895
-1,0,438085,11431.4,3.3728300000000004,2.5276799999999998e-17,1.23169e-16,1.23169e-16,0.022656299999999997,0,1.95313e-05,2.12964e-17,0.639828,0.622139,0.000625,0.000625,0.00125888
-1,0,176027,11431.4,2.38972,2.5426500000000003e-17,1.24906e-16,1.24906e-16,0.023047,0,1.95313e-05,2.1414699999999997e-17,0.864701,0.8550909999999999,0.000625,0.000625,0.00125882
-1,0,176027,11431.4,3.82151,2.55752e-17,1.28375e-16,1.28375e-16,0.023437599999999996,0,1.95313e-05,2.15358e-17,0.536277,0.510008,0.000625,0.000625,0.00125875
-1,0,176027,11431.4,3.4311199999999995,2.5722e-17,1.30115e-16,1.30115e-16,0.0238282,0,1.95313e-05,2.1653699999999997e-17,0.759671,0.755777,0.000625,0.000625,0.00125869
-1,0,176027,11431.4,4.67641,2.5866500000000003e-17,1.31864e-16,1.31864e-16,0.0242188,0,1.95313e-05,2.1770900000000002e-17,0.465893,0.44266700000000003,0.000625,0.000625,0.00125862
-1,0,176027,11431.4,3.62517,2.60096e-17,1.3360399999999999e-16,1.3360399999999999e-16,0.0246095,0,1.95313e-05,2.1884499999999998e-17,0.616608,0.5960529999999999,0.000625,0.000625,0.00125855
-1,0,176027,11431.4,3.0953,2.61508e-17,1.3361000000000002e-16,1.3361000000000002e-16,0.025000099999999997,0,1.95313e-05,2.1995300000000002e-17,0.751563,0.739826,0.000625,0.000625,0.00125849
-1,0,176027,11431.4,4.3145,2.62886e-17,1.3536e-16,1.3536e-16,0.025390700000000002,0,1.95313e-05,2.21051e-17,0.482443,0.474601,0.000625,0.000625,0.00125842
-1,0,176027,11431.4,4.0282,2.6425500000000002e-17,1.35385e-16,1.35385e-16,0.025781400000000003,0,1.95313e-05,2.2212100000000002e-17,0.57394,0.563176,0.000625,0.000625,0.00125835
-1,0,176027,11431.4,3.74084,2.65625e-17,1.37112e-16,1.37112e-16,0.026172000000000004,0,1.95313e-05,2.23188e-17,0.5639310000000001,0.534488,0.000625,0.000625,0.00125829
-1,0,176027,11431.4,3.56641,2.6700200000000002e-17,1.35392e-16,1.35392e-16,0.0265626,0,1.95313e-05,2.24259e-17,0.66599,0.657483,0.000625,0.000625,0.00125822
-1,0,176027,11431.4,3.8556800000000004,2.6836900000000002e-17,1.37133e-16,1.37133e-16,0.026953199999999997,0,1.95313e-05,2.2532299999999998e-17,0.624825,0.599916,0.000625,0.000625,0.00125816
-1,0,455231,11431.4,4.09277,2.69729e-17,1.3548299999999999e-16,1.3548299999999999e-16,0.0273439,0,1.95313e-05,2.2638000000000002e-17,0.49726400000000004,0.47730900000000004,0.000625,0.000625,0.00125809
-1,0,176027,11431.4,4.3187,2.7104699999999997e-17,1.37161e-16,1.37161e-16,0.027734500000000002,0,1.95313e-05,2.2741500000000002e-17,0.5319619999999999,0.503501,0.000625,0.000625,0.00125802
-1,0,176027,11431.4,4.42875,2.7238000000000003e-17,1.38907e-16,1.38907e-16,0.028125099999999997,0,1.95313e-05,2.2843400000000003e-17,0.598512,0.583688,0.000625,0.000625,0.00125796
-1,0,454469,11431.4,4.4795,2.73677e-17,1.38886e-16,1.38886e-16,0.028515699999999998,0,1.95313e-05,2.2941900000000003e-17,0.507326,0.49064399999999997,0.000625,0.000625,0.00125789
-1,0,454469,11431.4,3.4234199999999997,2.74971e-17,1.42346e-16,1.42346e-16,0.028906400000000002,0,1.95313e-05,2.3039299999999997e-17,0.811873,0.811905,0.000625,0.000625,0.00125782
-1,0,454469,11431.4,4.23325,2.76271e-17,1.44069e-16,1.44069e-16,0.029297000000000004,0,1.95313e-05,2.3139e-17,0.564852,0.541031,0.000625,0.000625,0.00125776
-1,0,454469,11431.4,4.36149,2.77575e-17,1.45794e-16,1.45794e-16,0.029687599999999998,0,1.95313e-05,2.32381e-17,0.584458,0.581538,0.000625,0.000625,0.00125769
-1,0,454469,11431.4,3.77011,2.78838e-17,1.47524e-16,1.47524e-16,0.0300782,0,1.95313e-05,2.3333400000000003e-17,0.644454,0.633255,0.000625,0.000625,0.00125762
-1,0,454469,11431.4,3.7761699999999996,2.80119e-17,1.49251e-16,1.49251e-16,0.030468900000000004,0,1.95313e-05,2.343e-17,0.730213,0.7273689999999999,0.000625,0.000625,0.00125756
-1,0,454469,11431.4,3.8381,2.8134899999999993e-17,1.50995e-16,1.50995e-16,0.0308595,0,1.95313e-05,2.35233e-17,0.636969,0.623084,0.000625,0.000625,0.00125749
-1,0,454469,11431.4,4.390219999999999,2.82595e-17,1.49274e-16,1.49274e-16,0.031250099999999996,0,1.95313e-05,2.3617299999999998e-17,0.5596810000000001,0.5392899999999999,0.000625,0.000625,0.00125743
-1,0,454469,11431.4,3.6873099999999996,2.83824e-17,1.51007e-16,1.51007e-16,0.031640800000000004,0,1.95313e-05,2.3709299999999998e-17,0.738428,0.736654,0.000625,0.000625,0.00125736
-1,0,454469,11431.4,4.88391,2.8504600000000005e-17,1.49271e-16,1.49271e-16,0.0320314,0,1.95313e-05,2.3802300000000002e-17,0.48747799999999997,0.46764799999999995,0.000625,0.000625,0.00125729
-1,0,454469,11431.4,4.350280000000001,2.86238e-17,1.49286e-16,1.49286e-16,0.032422,0,1.95313e-05,2.3891199999999998e-17,0.516446,0.499795,0.000625,0.000625,0.00125723
-1,0,454469,11431.4,3.6765199999999996,2.87475e-17,1.51023e-16,1.51023e-16,0.0328126,0,1.95313e-05,2.3984e-17,0.74649,0.730729,0.000625,0.000625,0.00125716
-1,0,454469,11431.4,4.40993,2.88683e-17,1.54514e-16,1.54514e-16,0.0332033,0,1.95313e-05,2.40722e-17,0.53392,0.5138229999999999,0.000625,0.000625,0.00125709
-1,0,454469,11431.4,5.131819999999999,2.8986300000000004e-17,1.52796e-16,1.52796e-16,0.0335939,0,1.95313e-05,2.41608e-17,0.5127109999999999,0.500847,0.000625,0.000625,0.00125703
-1,0,454469,11431.4,3.95765,2.91024e-17,1.56273e-16,1.56273e-16,0.0339845,0,1.95313e-05,2.4246399999999998e-17,0.631342,0.611614,0.000625,0.000625,0.00125696
-1,0,454469,11431.4,4.6308300000000004,2.92219e-17,1.54535e-16,1.54535e-16,0.0343751,0,1.95313e-05,2.4334e-17,0.491399,0.465454,0.000625,0.000625,0.0012569
-1,0,454469,11431.4,4.21819,2.93399e-17,1.5282e-16,1.5282e-16,0.0347658,0,1.95313e-05,2.442e-17,0.589639,0.5700109999999999,0.000625,0.000625,0.00125683
-1,0,454469,11431.4,3.8474800000000005,2.9456e-17,1.52835e-16,1.52835e-16,0.035156400000000004,0,1.95313e-05,2.45059e-17,0.6536310000000001,0.653552,0.000625,0.000625,0.00125676
-1,0,454469,11431.4,4.24212,2.95704e-17,1.56328e-16,1.56328e-16,0.035547,0,1.95313e-05,2.45903e-17,0.6612060000000001,0.659192,0.000625,0.000625,0.0012567
-1,0,454469,11431.4,5.13531,2.96846e-17,1.5459399999999998e-16,1.5459399999999998e-16,0.0359376,0,1.95313e-05,2.46748e-17,0.489994,0.47259399999999996,0.000625,0.000625,0.00125663
-1,0,454469,11431.4,4.55786,2.97997e-17,1.5288700000000003e-16,1.5288700000000003e-16,0.0363283,0,1.95313e-05,2.4759999999999998e-17,0.601446,0.589529,0.000625,0.000625,0.00125656
-1,0,454469,11431.4,4.04114,2.99145e-17,1.52919e-16,1.52919e-16,0.0367189,0,1.95313e-05,2.48447e-17,0.65766,0.650814,0.000625,0.000625,0.0012565
-1,0,454469,11431.4,3.68727,3.0028399999999997e-17,1.52921e-16,1.52921e-16,0.037109500000000004,0,1.95313e-05,2.49279e-17,0.754487,0.749817,0.000625,0.000625,0.00125643
-1,0,454469,11431.4,4.77912,3.01425e-17,1.51192e-16,1.51192e-16,0.0375002,0,1.95313e-05,2.50119e-17,0.522349,0.5134489999999999,0.000625,0.000625,0.00125636
-1,0,454469,11431.4,4.25482,3.0257099999999996e-17,1.4947700000000001e-16,1.4947700000000001e-16,0.0378908,0,1.95313e-05,2.5096000000000003e-17,0.66393,0.650004,0.000625,0.000625,0.0012563
-1,0,454469,11431.4,4.93393,3.0369400000000004e-17,1.49463e-16,1.49463e-16,0.0382814,0,1.95313e-05,2.5178400000000002e-17,0.569589,0.549208,0.000625,0.000625,0.00125623
-1,0,454469,11431.4,4.2038,3.0482199999999996e-17,1.5117e-16,1.5117e-16,0.038672000000000005,0,1.95313e-05,2.52619e-17,0.650502,0.631199,0.000625,0.000625,0.00125617
-1,0,454469,11431.4,3.90728,3.05928e-17,1.5119999999999997e-16,1.5119999999999997e-16,0.03906269999999999,0,1.95313e-05,2.5344499999999996e-17,0.717403,0.709434,0.000625,0.000625,0.0012561
-1,0,454469,11431.4,3.97646,3.0704599999999996e-17,1.54677e-16,1.54677e-16,0.039453300000000004,0,1.95313e-05,2.54278e-17,0.649937,0.633115,0.000625,0.000625,0.00125603
-1,0,454469,11431.4,4.60316,3.0814999999999995e-17,1.5293e-16,1.5293e-16,0.0398439,0,1.95313e-05,2.55108e-17,0.617025,0.6059720000000001,0.000625,0.000625,0.00125597
-1,0,454469,11431.4,3.6907400000000004,3.09246e-17,1.51216e-16,1.51216e-16,0.0402345,0,1.95313e-05,2.55911e-17,0.6694439999999999,0.6659010000000001,0.000625,0.000625,0.0012559000000000001
-1,0,454469,11431.4,4.52976,3.1033699999999995e-17,1.5464799999999997e-16,1.5464799999999997e-16,0.04062519999999999,0,1.95313e-05,2.56733e-17,0.614628,0.60005,0.000625,0.000625,0.00125583
-1,0,454469,11431.4,3.5091300000000003,3.1141799999999996e-17,1.52931e-16,1.52931e-16,0.0410158,0,1.95313e-05,2.57524e-17,0.775129,0.7617729999999999,0.000625,0.000625,0.00125577
-1,0,454469,11431.4,4.18309,3.12521e-17,1.5291700000000003e-16,1.5291700000000003e-16,0.0414064,0,1.95313e-05,2.5834400000000002e-17,0.630268,0.598346,0.000625,0.000625,0.0012557
-1,0,454469,11431.4,4.78336,3.13622e-17,1.51196e-16,1.51196e-16,0.041797,0,1.95313e-05,2.5916899999999998e-17,0.5705279999999999,0.55314,0.000625,0.000625,0.00125563
-1,0,454469,11431.4,4.26852,3.1471199999999996e-17,1.5464200000000002e-16,1.5464200000000002e-16,0.042187699999999995,0,1.95313e-05,2.59972e-17,0.645712,0.637034,0.000625,0.000625,0.00125557
-1,0,454469,11431.4,4.4724900000000005,3.15791e-17,1.52915e-16,1.52915e-16,0.0425783,0,1.95313e-05,2.60776e-17,0.606946,0.5896819999999999,0.000625,0.000625,0.0012554999999999999
-1,0,454469,11431.4,5.168819999999999,3.16844e-17,1.56336e-16,1.56336e-16,0.042968900000000004,0,1.95313e-05,2.6153699999999997e-17,0.673772,0.6703020000000001,0.000625,0.000625,0.00125544
-1,0,263794,11431.4,4.36413,3.17936e-17,1.5442100000000002e-16,1.5442100000000002e-16,0.0433595,0,1.95313e-05,2.6233299999999997e-17,0.6950390000000001,0.682817,0.000625,0.000625,0.00125537
-1,0,263794,11431.4,4.29354,3.19002e-17,1.56145e-16,1.56145e-16,0.043750199999999996,0,1.95313e-05,2.63108e-17,0.785093,0.779143,0.000625,0.000625,0.0012553
-1,0,263794,11431.4,4.1881900000000005,3.2004899999999995e-17,1.61342e-16,1.61342e-16,0.0441408,0,1.95313e-05,2.6385999999999998e-17,0.7387060000000001,0.7234010000000001,0.000625,0.000625,0.00125524
-1,0,263794,11431.4,3.9851,3.21124e-17,1.59611e-16,1.59611e-16,0.0445314,0,1.95313e-05,2.6464699999999998e-17,0.790352,0.775195,0.000625,0.000625,0.00125517
-1,0,263794,11431.4,3.3185300000000004,3.22166e-17,1.57871e-16,1.57871e-16,0.0449221,0,1.95313e-05,2.6540199999999997e-17,0.833586,0.836361,0.000625,0.000625,0.0012550999999999999
-1,0,263794,11431.4,4.42211,3.23188e-17,1.5613299999999999e-16,1.5613299999999999e-16,0.0453127,0,1.95313e-05,2.66144e-17,0.7224189999999999,0.715967,0.000625,0.000625,0.00125504
-1,0,263794,11431.4,5.09834,3.24207e-17,1.57871e-16,1.57871e-16,0.0457033,0,1.95313e-05,2.6689099999999998e-17,0.683309,0.666668,0.000625,0.000625,0.00125497
-1,0,263794,11431.4,4.3261,3.2522800000000004e-17,1.59605e-16,1.59605e-16,0.0460939,0,1.95313e-05,2.6764299999999996e-17,0.7266859999999999,0.713955,0.000625,0.000625,0.00125491
-1,0,263794,11431.4,4.2375300000000005,3.2624e-17,1.61337e-16,1.61337e-16,0.0464846,0,1.95313e-05,2.68389e-17,0.763491,0.752533,0.000625,0.000625,0.00125484
-1,0,479641,11431.4,4.609319999999999,3.27275e-17,1.63097e-16,1.63097e-16,0.04687519999999999,0,1.95313e-05,2.69152e-17,0.685875,0.67352,0.000625,0.000625,0.00125477
-1,0,479641,11431.4,4.30681,3.2827800000000003e-17,1.6135800000000001e-16,1.6135800000000001e-16,0.047265800000000004,0,1.95313e-05,2.69876e-17,0.8014439999999999,0.790291,0.000625,0.000625,0.00125471
-1,0,479641,11431.4,3.5051,3.29272e-17,1.5962000000000002e-16,1.5962000000000002e-16,0.0476564,0,1.95313e-05,2.7060600000000002e-17,0.841082,0.818463,0.000625,0.000625,0.00125464
-1,0,479641,11431.4,4.3762099999999995,3.30277e-17,1.5962700000000002e-16,1.5962700000000002e-16,0.0480471,0,1.95313e-05,2.7134000000000004e-17,0.7509279999999999,0.744931,0.000625,0.000625,0.00125457
-1,0,263794,11431.4,4.5895,3.31276e-17,1.61334e-16,1.61334e-16,0.04843769999999999,0,1.95313e-05,2.72057e-17,0.78071,0.773506,0.000625,0.000625,0.00125451
-1,0,263794,11431.4,5.05521,3.3229e-17,1.61333e-16,1.61333e-16,0.0488283,0,1.95313e-05,2.7281100000000002e-17,0.737295,0.723194,0.000625,0.000625,0.00125444
-1,0,263794,11431.4,4.275869999999999,3.3331300000000004e-17,1.61334e-16,1.61334e-16,0.0492189,0,1.95313e-05,2.7356199999999996e-17,0.874393,0.8635379999999999,0.000625,0.000625,0.00125437
-1,0,263794,11431.4,3.3138699999999996,3.34328e-17,1.61333e-16,1.61333e-16,0.049609600000000004,0,1.95313e-05,2.7431100000000002e-17,0.891279,0.877235,0.000625,0.000625,0.00125431
-1,0,263794,11431.4,4.98945,3.35327e-17,1.61334e-16,1.61334e-16,0.050000199999999995,0,1.95313e-05,2.75036e-17,0.691232,0.663633,0.000625,0.000625,0.00125424
-1,0,263794,11431.4,4.85423,3.3632099999999995e-17,1.6133500000000001e-16,1.6133500000000001e-16,0.0503908,0,1.95313e-05,2.7576000000000002e-17,0.762497,0.739629,0.000625,0.000625,0.00125418
-1,0,426725,11431.4,4.279,3.3730500000000004e-17,1.6159999999999998e-16,1.6159999999999998e-16,0.0507815,0,1.95313e-05,2.76472e-17,0.8135140000000001,0.803343,0.000625,0.000625,0.00125411
-1,0,426725,11431.4,4.70645,3.3826799999999996e-17,1.63321e-16,1.63321e-16,0.0511721,0,1.95313e-05,2.77169e-17,0.72911,0.71986,0.000625,0.000625,0.00125404
-1,0,426725,11431.4,4.38529,3.39252e-17,1.63297e-16,1.63297e-16,0.051562699999999996,0,1.95313e-05,2.7787099999999996e-17,0.795041,0.792557,0.000625,0.000625,0.00125398
-1,0,426725,11431.4,4.88943,3.40244e-17,1.63304e-16,1.63304e-16,0.0519533,0,1.95313e-05,2.78589e-17,0.791659,0.781081,0.000625,0.000625,0.00125391
-1,0,426725,11431.4,3.45486,3.41235e-17,1.63296e-16,1.63296e-16,0.05234400000000001,0,1.95313e-05,2.79307e-17,0.893539,0.8825280000000001,0.000625,0.000625,0.00125384
-1,0,263794,11431.4,4.41788,3.42208e-17,1.64804e-16,1.64804e-16,0.0527346,0,1.95313e-05,2.8001e-17,0.808663,0.7876890000000001,0.000625,0.000625,0.00125378
-1,0,263794,11431.4,4.40578,3.43164e-17,1.64803e-16,1.64803e-16,0.0531252,0,1.95313e-05,2.80705e-17,0.8251729999999999,0.804562,0.000625,0.000625,0.00125371
-1,0,263794,11431.4,4.30198,3.44159e-17,1.6653700000000001e-16,1.6653700000000001e-16,0.0535158,0,1.95313e-05,2.81428e-17,0.8626950000000001,0.860851,0.000625,0.000625,0.00125365
-1,0,263794,11431.4,4.532019999999999,3.45089e-17,1.6827400000000002e-16,1.6827400000000002e-16,0.0539065,0,1.95313e-05,2.82111e-17,0.7603260000000001,0.7418939999999999,0.000625,0.000625,0.00125358
-1,0,426725,11431.4,3.7537800000000003,3.46022e-17,1.6328000000000001e-16,1.6328000000000001e-16,0.0542971,0,1.95313e-05,2.8278999999999996e-17,0.846191,0.829432,0.000625,0.000625,0.00125351
-1,0,187553,11431.4,3.5265699999999995,3.46952e-17,1.6483299999999999e-16,1.6483299999999999e-16,0.05468769999999999,0,1.95313e-05,2.83465e-17,0.9234180000000001,0.909432,0.000625,0.000625,0.00125345
-1,0,187553,11431.4,4.8293099999999995,3.47891e-17,1.66566e-16,1.66566e-16,0.055078300000000004,0,1.95313e-05,2.84152e-17,0.8299,0.8149029999999999,0.000625,0.000625,0.00125338
-1,0,187553,11431.4,3.84986,3.4881100000000005e-17,1.64834e-16,1.64834e-16,0.055469000000000004,0,1.95313e-05,2.8481400000000003e-17,0.905135,0.9006860000000001,0.000625,0.000625,0.00125331
-1,0,490674,11431.4,4.4511,3.4971799999999994e-17,1.66583e-16,1.66583e-16,0.0558596,0,1.95313e-05,2.8549000000000004e-17,0.8208469999999999,0.807237,0.000625,0.000625,0.00125325
-1,0,490674,11431.4,4.39128,3.50648e-17,1.6831599999999997e-16,1.6831599999999997e-16,0.05625019999999999,0,1.95313e-05,2.8617800000000005e-17,0.791401,0.778638,0.000625,0.000625,0.00125318
-1,0,263794,11431.4,4.61643,3.5157899999999997e-17,1.7000400000000002e-16,1.7000400000000002e-16,0.0566409,0,1.95313e-05,2.86842e-17,0.786791,0.7757609999999999,0.000625,0.000625,0.00125311
-1,0,263794,11431.4,4.4528099999999995,3.52519e-17,1.70003e-16,1.70003e-16,0.057031500000000006,0,1.95313e-05,2.87526e-17,0.8582049999999999,0.843441,0.000625,0.000625,0.00125305
-1,0,490674,11431.4,4.32348,3.53428e-17,1.70059e-16,1.70059e-16,0.057422100000000004,0,1.95313e-05,2.881780000000001e-17,0.830324,0.821609,0.000625,0.000625,0.00125298
-1,0,490674,11431.4,4.07304,3.5435e-17,1.7178e-16,1.7178e-16,0.057812699999999995,0,1.95313e-05,2.8884199999999996e-17,0.893993,0.884128,0.000625,0.000625,0.00125292
-1,0,490674,11431.4,5.27822,3.5524e-17,1.70052e-16,1.70052e-16,0.0582034,0,1.95313e-05,2.89488e-17,0.790057,0.784438,0.000625,0.000625,0.00125285
-1,0,426725,11431.4,4.35511,3.5614400000000004e-17,1.7020400000000003e-16,1.7020400000000003e-16,0.05859400000000001,0,1.95313e-05,2.9013699999999995e-17,0.8634860000000001,0.8486319999999999,0.000625,0.000625,0.00125278
-1,0,511120,11431.4,4.03951,3.57063e-17,1.7190599999999997e-16,1.7190599999999997e-16,0.0589846,0,1.95313e-05,2.9079699999999995e-17,0.874972,0.8696200000000001,0.000625,0.000625,0.00125272
-1,0,179361,11431.4,3.33716,3.57969e-17,1.73472e-16,1.73472e-16,0.059375199999999996,0,1.95313e-05,2.9146300000000003e-17,0.9642639999999999,0.9587540000000001,0.000625,0.000625,0.00125265
-1,0,515216,11431.4,4.88704,3.58823e-17,1.75441e-16,1.75441e-16,0.0597659,0,1.95313e-05,2.9207e-17,0.883301,0.8756870000000001,0.000625,0.000625,0.00125258
-1,0,515216,11431.4,3.9741800000000005,3.59725e-17,1.8062900000000002e-16,1.8062900000000002e-16,0.06015650000000001,0,1.95313e-05,2.92715e-17,0.908323,0.9003709999999999,0.000625,0.000625,0.00125252
-1,0,515216,11431.4,4.052969999999999,3.6061e-17,1.7890400000000003e-16,1.7890400000000003e-16,0.0605471,0,1.95313e-05,2.9333899999999995e-17,0.8766010000000001,0.8645709999999999,0.000625,0.000625,0.00125245
-1,0,515216,11431.4,5.07644,3.61481e-17,1.8235599999999997e-16,1.8235599999999997e-16,0.0609377,0,1.95313e-05,2.9397e-17,0.847353,0.8367129999999999,0.000625,0.000625,0.00125238
-1,0,127038,11431.4,4.03245,3.6233500000000004e-17,1.82191e-16,1.82191e-16,0.0613284,0,1.95313e-05,2.94559e-17,0.934716,0.9168069999999999,0.000625,0.000625,0.00125232
-1,0,127038,11431.4,4.712,3.6319699999999996e-17,1.8046200000000001e-16,1.8046200000000001e-16,0.061719,0,1.95313e-05,2.9515799999999995e-17,0.940139,0.936328,0.000625,0.000625,0.00125225
-1,0,515216,11431.4,4.98326,3.64055e-17,1.8060200000000003e-16,1.8060200000000003e-16,0.0621096,0,1.95313e-05,2.95765e-17,0.945674,0.9337280000000001,0.000625,0.000625,0.00125219
-1,0,127038,11431.4,3.74917,3.6491299999999996e-17,1.8391900000000002e-16,1.8391900000000002e-16,0.06250030000000001,0,1.95313e-05,2.96367e-17,0.979356,0.971225,0.000625,0.000625,0.00125212
-1,0,127038,11431.4,4.4006300000000005,3.65755e-17,1.82191e-16,1.82191e-16,0.0628909,0,1.95313e-05,2.96958e-17,0.96304,0.962382,0.000625,0.000625,0.00125205
-1,0,127038,11431.4,3.90416,3.6662e-17,1.82191e-16,1.82191e-16,0.0632815,0,1.95313e-05,2.9757499999999996e-17,0.9989520000000001,0.99164,0.000625,0.000625,0.00125199
-1,0,515216,11431.4,4.5431099999999995,3.67476e-17,1.8220299999999998e-16,1.8220299999999998e-16,0.0636721,0,1.95313e-05,2.9818499999999996e-17,0.9807450000000001,0.97365,0.000625,0.000625,0.00125192
-1,0,182643,11431.4,4.54253,3.6833299999999996e-17,1.83918e-16,1.83918e-16,0.0640628,0,1.95313e-05,2.9880300000000006e-17,0.9617479999999999,0.9473739999999999,0.000625,0.000625,0.00125185
-1,0,523848,11431.4,4.40091,3.6916100000000003e-17,1.8564400000000001e-16,1.8564400000000001e-16,0.0644534,0,1.95313e-05,2.99376e-17,0.943415,0.933126,0.000625,0.000625,0.00125179
-1,0,523848,11431.4,4.1134699999999995,3.6999899999999997e-17,1.8737400000000002e-16,1.8737400000000002e-16,0.064844,0,1.95313e-05,2.99983e-17,0.979934,0.9822700000000001,0.000625,0.000625,0.00125172
-1,0,523848,11431.4,4.54587,3.7083499999999995e-17,1.8910900000000001e-16,1.8910900000000001e-16,0.0652346,0,1.95313e-05,3.00587e-17,0.993137,0.9795709999999999,0.000625,0.000625,0.00125166
-1,0,523848,11431.4,4.80534,3.7168e-17,1.8910900000000001e-16,1.8910900000000001e-16,0.0656253,0,1.95313e-05,3.01201e-17,0.966327,0.961424,0.000625,0.000625,0.00125159
-1,0,523848,11431.4,4.7199,3.7251e-17,1.89108e-16,1.89108e-16,0.0660159,0,1.95313e-05,3.01804e-17,0.996418,0.9998360000000001,0.000625,0.000625,0.00125152
-1,0,523848,11431.4,4.61831,3.7334400000000004e-17,1.8910599999999999e-16,1.8910599999999999e-16,0.06640650000000001,0,1.95313e-05,3.02403e-17,0.971033,0.9712569999999999,0.000625,0.000625,0.00125146
-1,0,523848,11431.4,5.18936,3.74208e-17,1.89108e-16,1.89108e-16,0.0667971,0,1.95313e-05,3.03035e-17,0.981985,0.977564,0.000625,0.000625,0.00125139
-1,0,523848,11431.4,5.25269,3.75052e-17,1.89108e-16,1.89108e-16,0.0671878,0,1.95313e-05,3.03629e-17,0.995835,0.990625,0.000625,0.000625,0.00125132
-1,0,523848,11431.4,4.36446,3.75874e-17,1.8911e-16,1.8911e-16,0.0675784,0,1.95313e-05,3.04238e-17,0.9383239999999999,0.94745,0.000625,0.000625,0.00125126
-1,0,523848,11431.4,4.48097,3.76687e-17,1.8910900000000001e-16,1.8910900000000001e-16,0.067969,0,1.95313e-05,3.0484e-17,0.965575,0.9661709999999999,0.000625,0.000625,0.00125119
-1,0,523848,11431.4,4.26542,3.7749299999999994e-17,1.8911500000000002e-16,1.8911500000000002e-16,0.0683596,0,1.95313e-05,3.05428e-17,0.935134,0.929385,0.000625,0.000625,0.00125112
-1,0,523848,11431.4,4.02479,3.78323e-17,1.8912099999999997e-16,1.8912099999999997e-16,0.0687503,0,1.95313e-05,3.06022e-17,0.908329,0.902059,0.000625,0.000625,0.00125106
-1,0,447205,11431.4,4.48949,3.79139e-17,1.8920700000000002e-16,1.8920700000000002e-16,0.0691409,0,1.95313e-05,3.06614e-17,0.8867889999999999,0.889064,0.000625,0.000625,0.00125099
-1,0,447205,11431.4,4.62146,3.7993699999999995e-17,1.8920799999999999e-16,1.8920799999999999e-16,0.06953150000000001,0,1.95313e-05,3.07209e-17,0.903457,0.90781,0.000625,0.000625,0.00125093
-1,0,447205,11431.4,5.24391,3.8074e-17,1.9096099999999997e-16,1.9096099999999997e-16,0.0699222,0,1.95313e-05,3.07793e-17,0.937423,0.943268,0.000625,0.000625,0.00125086
-1,0,451301,11431.4,4.94835,3.81563e-17,1.92603e-16,1.92603e-16,0.07031280000000001,0,1.95313e-05,3.08396e-17,0.9272459999999999,0.9261440000000001,0.000625,0.000625,0.00125079
-1,0,451301,11431.4,4.36011,3.82347e-17,1.92606e-16,1.92606e-16,0.0707034,0,1.95313e-05,3.08948e-17,0.9232239999999999,0.9322389999999999,0.000625,0.000625,0.00125073
-1,0,451301,11431.4,4.7127,3.83152e-17,1.9260900000000002e-16,1.9260900000000002e-16,0.071094,0,1.95313e-05,3.0953000000000005e-17,0.934215,0.940757,0.000625,0.000625,0.00125066
-1,0,451301,11431.4,4.2347,3.83931e-17,1.92623e-16,1.92623e-16,0.0714847,0,1.95313e-05,3.10079e-17,0.9048709999999999,0.9081819999999999,0.000625,0.000625,0.00125059
-1,0,447205,11431.4,4.81895,3.8468400000000004e-17,1.92779e-16,1.92779e-16,0.0718753,0,1.95313e-05,3.1061899999999996e-17,0.858266,0.8554370000000001,0.000625,0.000625,0.00125053
-1,0,447205,11431.4,4.59189,3.85473e-17,1.94498e-16,1.94498e-16,0.0722659,0,1.95313e-05,3.11209e-17,0.8760680000000001,0.8859739999999999,0.000625,0.000625,0.00125046
-1,0,447205,11431.4,5.76384,3.8627e-17,1.9620999999999999e-16,1.9620999999999999e-16,0.0726565,0,1.95313e-05,3.11804e-17,0.896466,0.8896360000000001,0.000625,0.000625,0.0012504
-1,0,447205,11431.4,4.81387,3.87038e-17,1.96206e-16,1.96206e-16,0.07304719999999999,0,1.95313e-05,3.12341e-17,0.8791540000000001,0.890064,0.000625,0.000625,0.00125033
-1,0,451301,11431.4,4.02168,3.87826e-17,1.9789400000000002e-16,1.9789400000000002e-16,0.0734378,0,1.95313e-05,3.12908e-17,0.887106,0.888474,0.000625,0.000625,0.00125026
-1,0,451301,11431.4,4.46274,3.88629e-17,1.99638e-16,1.99638e-16,0.0738284,0,1.95313e-05,3.13483e-17,0.842404,0.8471350000000001,0.000625,0.000625,0.0012502000000000001
-1,0,451301,11431.4,4.36655,3.89418e-17,2.0136599999999999e-16,2.0136599999999999e-16,0.07421900000000001,0,1.95313e-05,3.14042e-17,0.797977,0.7994060000000001,0.000625,0.000625,0.00125013
-1,0,451301,11431.4,5.4581,3.9016e-17,2.0310599999999997e-16,2.0310599999999997e-16,0.0746097,0,1.95313e-05,3.1459000000000005e-17,0.859836,0.8502209999999999,0.000625,0.000625,0.00125006
-1,0,451301,11431.4,5.4076699999999995,3.90932e-17,2.04841e-16,2.04841e-16,0.0750003,0,1.95313e-05,3.1515e-17,0.816774,0.8172689999999999,0.000625,0.000625,0.00125
-1,0,451301,11431.4,4.61803,3.9172299999999996e-17,2.03125e-16,2.03125e-16,0.0753909,0,1.95313e-05,3.15735e-17,0.831817,0.8307479999999999,0.000625,0.000625,0.00124993
-1,0,455397,11431.4,4.06332,3.9249e-17,2.0311499999999997e-16,2.0311499999999997e-16,0.0757816,0,1.95313e-05,3.1629000000000003e-17,0.8310790000000001,0.8260940000000001,0.000625,0.000625,0.00124986
-1,0,455397,11431.4,6.0149099999999995,3.93266e-17,2.03114e-16,2.03114e-16,0.0761722,0,1.95313e-05,3.16868e-17,0.819159,0.818241,0.000625,0.000625,0.0012498
-1,0,455397,11431.4,3.60161,3.94032e-17,2.01383e-16,2.01383e-16,0.0765628,0,1.95313e-05,3.17415e-17,0.789791,0.803347,0.000625,0.000625,0.00124973
-1,0,455397,11431.4,4.806430000000001,3.94796e-17,2.01397e-16,2.01397e-16,0.0769534,0,1.95313e-05,3.17986e-17,0.7360359999999999,0.7341979999999999,0.000625,0.000625,0.00124967
-1,0,455397,11431.4,4.883430000000001,3.95575e-17,2.0140700000000003e-16,2.0140700000000003e-16,0.0773441,0,1.95313e-05,3.18566e-17,0.71404,0.713403,0.000625,0.000625,0.0012495999999999998
-1,0,455397,11431.4,4.66415,3.96357e-17,2.0139800000000002e-16,2.0139800000000002e-16,0.0777347,0,1.95313e-05,3.19131e-17,0.7060029999999999,0.700803,0.000625,0.000625,0.00124953
-1,0,455397,11431.4,5.4720699999999995,3.9717e-17,2.01404e-16,2.01404e-16,0.07812530000000001,0,1.95313e-05,3.1972e-17,0.708109,0.70473,0.000625,0.000625,0.00124947
-1,0,455397,11431.4,4.37089,3.97906e-17,2.0141e-16,2.0141e-16,0.0785159,0,1.95313e-05,3.20249e-17,0.735402,0.730209,0.000625,0.000625,0.0012494000000000001
-1,0,451301,11431.4,5.03181,3.98677e-17,2.0135200000000002e-16,2.0135200000000002e-16,0.07890660000000001,0,1.95313e-05,3.20818e-17,0.723545,0.7041810000000001,0.000625,0.000625,0.00124933
-1,0,451301,11431.4,5.06836,3.99448e-17,2.0135999999999998e-16,2.0135999999999998e-16,0.0792972,0,1.95313e-05,3.21372e-17,0.756307,0.750868,0.000625,0.000625,0.00124927
-1,0,356230,11431.4,4.53785,4.00195e-17,2.03056e-16,2.03056e-16,0.0796878,0,1.95313e-05,3.2191999999999996e-17,0.723591,0.73069,0.000625,0.000625,0.0012492
-1,0,447205,11431.4,4.4134400000000005,4.00929e-17,2.03022e-16,2.03022e-16,0.0800784,0,1.95313e-05,3.22452e-17,0.726902,0.729542,0.000625,0.000625,0.00124913
-1,0,523848,11431.4,5.318919999999999,4.0168200000000005e-17,2.0298799999999999e-16,2.0298799999999999e-16,0.0804691,0,1.95313e-05,3.22991e-17,0.685242,0.679683,0.000625,0.000625,0.00124907
-1,0,356230,11431.4,4.884440000000001,4.02393e-17,2.03056e-16,2.03056e-16,0.08085969999999999,0,1.95313e-05,3.23512e-17,0.684581,0.683887,0.000625,0.000625,0.0012490000000000001
-1,0,356230,11431.4,4.4061699999999995,4.0312900000000004e-17,2.0478200000000003e-16,2.0478200000000003e-16,0.0812503,0,1.95313e-05,3.24036e-17,0.715054,0.7127680000000001,0.000625,0.000625,0.00124894
-1,0,356230,11431.4,4.84299,4.03886e-17,2.06521e-16,2.06521e-16,0.08164099999999999,0,1.95313e-05,3.2456399999999996e-17,0.687685,0.6895,0.000625,0.000625,0.00124887
-1,0,356230,11431.4,3.40705,4.0463499999999994e-17,2.06521e-16,2.06521e-16,0.0820316,0,1.95313e-05,3.25096e-17,0.747826,0.736988,0.000625,0.000625,0.0012488
-1,0,356230,11431.4,4.85398,4.05359e-17,2.06527e-16,2.06527e-16,0.0824222,0,1.95313e-05,3.25603e-17,0.667167,0.66582,0.000625,0.000625,0.00124874
-1,0,227894,11431.4,5.29879,4.06092e-17,2.06454e-16,2.06454e-16,0.0828128,0,1.95313e-05,3.26118e-17,0.666164,0.638387,0.000625,0.000625,0.00124867
-1,0,227894,11431.4,4.84225,4.0683200000000006e-17,2.08186e-16,2.08186e-16,0.0832035,0,1.95313e-05,3.2664699999999995e-17,0.633131,0.628256,0.000625,0.000625,0.0012485999999999999
-1,0,227894,11431.4,4.02556,4.0755e-17,2.08186e-16,2.08186e-16,0.0835941,0,1.95313e-05,3.27149e-17,0.6388689999999999,0.6269859999999999,0.000625,0.000625,0.00124854
-1,0,227894,11431.4,4.7058599999999995,4.08291e-17,2.08186e-16,2.08186e-16,0.0839847,0,1.95313e-05,3.27696e-17,0.620938,0.617732,0.000625,0.000625,0.00124847
-1,0,227894,11431.4,4.77703,4.0901700000000005e-17,2.0818699999999998e-16,2.0818699999999998e-16,0.0843753,0,1.95313e-05,3.28218e-17,0.629462,0.620451,0.000625,0.000625,0.00124841
-1,0,227894,11431.4,4.56565,4.09728e-17,2.09923e-16,2.09923e-16,0.084766,0,1.95313e-05,3.28733e-17,0.629694,0.615591,0.000625,0.000625,0.00124834
-1,0,227894,11431.4,4.66019,4.10412e-17,2.1165599999999998e-16,2.1165599999999998e-16,0.0851566,0,1.95313e-05,3.29212e-17,0.599895,0.599438,0.000625,0.000625,0.00124827
-1,0,227894,11431.4,4.40798,4.11137e-17,2.11652e-16,2.11652e-16,0.0855472,0,1.95313e-05,3.29738e-17,0.653609,0.6491520000000001,0.000625,0.000625,0.00124821
-1,0,227894,11431.4,5.6429599999999995,4.1183199999999995e-17,2.1164900000000003e-16,2.1164900000000003e-16,0.08593780000000001,0,1.95313e-05,3.30253e-17,0.604425,0.593877,0.000625,0.000625,0.00124814
-1,0,227894,11431.4,5.06445,4.1253199999999996e-17,2.1164999999999997e-16,2.1164999999999997e-16,0.0863285,0,1.95313e-05,3.30767e-17,0.596002,0.583013,0.000625,0.000625,0.00124807
-1,0,227894,11431.4,5.2104,4.13243e-17,2.1164999999999997e-16,2.1164999999999997e-16,0.08671910000000001,0,1.95313e-05,3.3127699999999997e-17,0.616355,0.610301,0.000625,0.000625,0.00124801
-1,0,227894,11431.4,4.8568,4.13954e-17,2.1165400000000002e-16,2.1165400000000002e-16,0.0871097,0,1.95313e-05,3.31787e-17,0.554873,0.531762,0.000625,0.000625,0.00124794
-1,0,236086,11431.4,4.7804199999999994,4.14637e-17,2.11666e-16,2.11666e-16,0.0875003,0,1.95313e-05,3.3225e-17,0.597216,0.587327,0.000625,0.000625,0.00124787
-1,0,236086,11431.4,5.40996,4.1536300000000006e-17,2.13394e-16,2.13394e-16,0.087891,0,1.95313e-05,3.3276600000000004e-17,0.54916,0.533517,0.000625,0.000625,0.00124781
-1,0,236086,11431.4,3.60649,4.1605e-17,2.15131e-16,2.15131e-16,0.0882816,0,1.95313e-05,3.33229e-17,0.621247,0.616829,0.000625,0.000625,0.00124774
-1,0,236086,11431.4,4.99675,4.16767e-17,2.16859e-16,2.16859e-16,0.08867219999999999,0,1.95313e-05,3.33744e-17,0.528091,0.522912,0.000625,0.000625,0.00124768
-1,0,515656,11431.4,5.2112,4.17467e-17,2.1861399999999999e-16,2.1861399999999999e-16,0.08906289999999999,0,1.95313e-05,3.3425e-17,0.509088,0.49431499999999995,0.000625,0.000625,0.00124761
-1,0,515656,11431.4,5.13261,4.1813500000000006e-17,2.2033900000000003e-16,2.2033900000000003e-16,0.08945349999999999,0,1.95313e-05,3.34728e-17,0.54369,0.530003,0.000625,0.000625,0.00124754
-1,0,515656,11431.4,3.80447,4.18783e-17,2.2034700000000002e-16,2.2034700000000002e-16,0.0898441,0,1.95313e-05,3.35185e-17,0.572371,0.5645359999999999,0.000625,0.000625,0.00124748
-1,0,515656,11431.4,5.5300400000000005,4.19429e-17,2.23813e-16,2.23813e-16,0.0902347,0,1.95313e-05,3.3565300000000004e-17,0.510269,0.49071000000000004,0.000625,0.000625,0.00124741
-1,0,515656,11431.4,4.89203,4.2010799999999995e-17,2.23817e-16,2.23817e-16,0.0906254,0,1.95313e-05,3.3614299999999995e-17,0.5244449999999999,0.509938,0.000625,0.000625,0.00124734
-1,0,515656,11431.4,5.23904,4.2078900000000005e-17,2.2382e-16,2.2382e-16,0.091016,0,1.95313e-05,3.36648e-17,0.587326,0.579551,0.000625,0.000625,0.00124728
-1,0,515656,11431.4,4.09541,4.2146899999999996e-17,2.2381900000000004e-16,2.2381900000000004e-16,0.0914066,0,1.95313e-05,3.37121e-17,0.5738880000000001,0.552874,0.000625,0.000625,0.00124721
-1,0,515656,11431.4,5.56845,4.22124e-17,2.23822e-16,2.23822e-16,0.0917972,0,1.95313e-05,3.3760300000000007e-17,0.450475,0.43383900000000003,0.000625,0.000625,0.00124715
-1,0,515656,11431.4,4.9543,4.22799e-17,2.2382e-16,2.2382e-16,0.09218789999999999,0,1.95313e-05,3.3810800000000005e-17,0.568503,0.5532100000000001,0.000625,0.000625,0.00124708
-1,0,515656,11431.4,4.5599099999999995,4.2347399999999994e-17,2.23817e-16,2.23817e-16,0.0925785,0,1.95313e-05,3.3859899999999997e-17,0.566391,0.535266,0.000625,0.000625,0.00124701
-1,0,515656,11431.4,5.42243,4.24155e-17,2.2555800000000003e-16,2.2555800000000003e-16,0.0929691,0,1.95313e-05,3.3910699999999996e-17,0.570893,0.5473819999999999,0.000625,0.000625,0.00124695
-1,0,515656,11431.4,4.29381,4.2486e-17,2.25542e-16,2.25542e-16,0.0933597,0,1.95313e-05,3.39609e-17,0.578172,0.573256,0.000625,0.000625,0.00124688
-1,0,515656,11431.4,6.30885,4.25545e-17,2.25547e-16,2.25547e-16,0.09375039999999998,0,1.95313e-05,3.40117e-17,0.453549,0.44056999999999996,0.000625,0.000625,0.00124681
-1,0,515656,11431.4,4.85238,4.26249e-17,2.29013e-16,2.29013e-16,0.094141,0,1.95313e-05,3.40636e-17,0.5243180000000001,0.512462,0.000625,0.000625,0.00124675
-1,0,515656,11431.4,5.5427599999999995,4.26907e-17,2.2728200000000005e-16,2.2728200000000005e-16,0.09453160000000001,0,1.95313e-05,3.41125e-17,0.44930200000000003,0.42744399999999994,0.000625,0.000625,0.00124668
-1,0,515656,11431.4,5.21049,4.2758100000000007e-17,2.2728200000000005e-16,2.2728200000000005e-16,0.0949223,0,1.95313e-05,3.41607e-17,0.438799,0.411918,0.000625,0.000625,0.00124661
-1,0,515656,11431.4,4.46544,4.28227e-17,2.27278e-16,2.27278e-16,0.09531289999999999,0,1.95313e-05,3.42072e-17,0.5706100000000001,0.561864,0.000625,0.000625,0.00124655
-1,0,515656,11431.4,5.535909999999999,4.2886899999999996e-17,2.27279e-16,2.27279e-16,0.0957035,0,1.95313e-05,3.42549e-17,0.387185,0.363669,0.000625,0.000625,0.00124648
-1,0,515656,11431.4,4.47321,4.2949799999999993e-17,2.27274e-16,2.27274e-16,0.0960941,0,1.95313e-05,3.42994e-17,0.515645,0.50641,0.000625,0.000625,0.00124642
-1,0,515656,11431.4,5.17099,4.30137e-17,2.27278e-16,2.27278e-16,0.09648480000000001,0,1.95313e-05,3.43463e-17,0.43417799999999995,0.418429,0.000625,0.000625,0.00124635
-1,0,515656,11431.4,4.68686,4.3076099999999995e-17,2.27276e-16,2.27276e-16,0.09687539999999999,0,1.95313e-05,3.43911e-17,0.446187,0.424187,0.000625,0.000625,0.00124628
-1,0,515656,11431.4,4.42554,4.31388e-17,2.2727200000000003e-16,2.2727200000000003e-16,0.09726599999999999,0,1.95313e-05,3.4436300000000005e-17,0.451592,0.438145,0.000625,0.000625,0.00124622
-1,0,515656,11431.4,4.82988,4.32016e-17,2.2726599999999997e-16,2.2726599999999997e-16,0.0976566,0,1.95313e-05,3.44808e-17,0.471253,0.46464399999999995,0.000625,0.000625,0.00124615
-1,0,523848,11431.4,5.24771,4.32674e-17,2.27296e-16,2.27296e-16,0.0980473,0,1.95313e-05,3.4527600000000004e-17,0.402406,0.38595799999999997,0.000625,0.000625,0.00124608
-1,0,523848,11431.4,5.3186599999999995,4.3331899999999997e-17,2.29026e-16,2.29026e-16,0.0984379,0,1.95313e-05,3.45752e-17,0.437738,0.417987,0.000625,0.000625,0.00124602
-1,0,523848,11431.4,5.72759,4.3394300000000003e-17,2.3075399999999997e-16,2.3075399999999997e-16,0.0988285,0,1.95313e-05,3.4621399999999997e-17,0.35534099999999996,0.32811599999999996,0.000625,0.000625,0.00124595
-1,0,523848,11431.4,4.37889,4.34597e-17,2.32495e-16,2.32495e-16,0.0992191,0,1.95313e-05,3.46696e-17,0.45956800000000003,0.43466099999999996,0.000625,0.000625,0.00124589
-1,0,523848,11431.4,4.0679,4.3521800000000005e-17,2.3422499999999998e-16,2.3422499999999998e-16,0.09960980000000001,0,1.95313e-05,3.47145e-17,0.456525,0.436575,0.000625,0.000625,0.00124582
-1,0,523848,11431.4,4.67631,4.3585799999999995e-17,2.37687e-16,2.37687e-16,0.1,0,1.95313e-05,3.47631e-17,0.402706,0.38603699999999996,0.000625,0.000625,0.00124575
-1,0,523848,11431.4,4.84544,4.36489e-17,2.39417e-16,2.39417e-16,0.100391,0,1.95313e-05,3.48085e-17,0.37931,0.36406,0.000625,0.000625,0.00124569
-1,0,523848,11431.4,5.35001,4.3714e-17,2.4115900000000004e-16,2.4115900000000004e-16,0.10078200000000001,0,1.95313e-05,3.4855199999999996e-17,0.341066,0.313551,0.000625,0.000625,0.00124562
-1,0,523848,11431.4,5.76965,4.37784e-17,2.42889e-16,2.42889e-16,0.101172,0,1.95313e-05,3.49042e-17,0.301224,0.285308,0.000625,0.000625,0.00124555
-1,0,523848,11431.4,5.40273,4.38413e-17,2.42889e-16,2.42889e-16,0.101563,0,1.95313e-05,3.4950599999999996e-17,0.424231,0.409929,0.000625,0.000625,0.00124549
-1,0,523848,11431.4,5.55567,4.3903100000000005e-17,2.4462e-16,2.4462e-16,0.101954,0,1.95313e-05,3.49935e-17,0.320893,0.298585,0.000625,0.000625,0.00124542
-1,0,523848,11431.4,4.4168,4.39668e-17,2.42889e-16,2.42889e-16,0.102344,0,1.95313e-05,3.5041100000000004e-17,0.42698,0.41217600000000004,0.000625,0.000625,0.00124535
-1,0,523848,11431.4,4.27946,4.40281e-17,2.44622e-16,2.44622e-16,0.10273499999999999,0,1.95313e-05,3.5085900000000005e-17,0.49222299999999997,0.4765,0.000625,0.000625,0.00124529
-1,0,523848,11431.4,5.295730000000001,4.4092700000000006e-17,2.4289e-16,2.4289e-16,0.103125,0,1.95313e-05,3.51325e-17,0.341808,0.320198,0.000625,0.000625,0.00124522
-1,0,523848,11431.4,5.53226,4.41574e-17,2.4289099999999996e-16,2.4289099999999996e-16,0.10351600000000001,0,1.95313e-05,3.5181000000000004e-17,0.336307,0.31666700000000003,0.000625,0.000625,0.00124516
-1,0,523848,11431.4,4.89383,4.4221099999999993e-17,2.42894e-16,2.42894e-16,0.103907,0,1.95313e-05,3.5227399999999995e-17,0.38001799999999997,0.350627,0.000625,0.000625,0.00124509
-1,0,523848,11431.4,4.37856,4.4281800000000004e-17,2.44622e-16,2.44622e-16,0.104297,0,1.95313e-05,3.52716e-17,0.418625,0.41759700000000005,0.000625,0.000625,0.00124502
-1,0,523848,11431.4,5.2933699999999995,4.43425e-17,2.4635599999999995e-16,2.4635599999999995e-16,0.10468800000000002,0,1.95313e-05,3.53154e-17,0.3266,0.301973,0.000625,0.000625,0.00124496
-1,0,523848,11431.4,4.4547,4.4404499999999995e-17,2.4635500000000004e-16,2.4635500000000004e-16,0.10507899999999999,0,1.95313e-05,3.53598e-17,0.410908,0.392987,0.000625,0.000625,0.00124489
-1,0,523848,11431.4,4.9121,4.44654e-17,2.4635e-16,2.4635e-16,0.10546900000000001,0,1.95313e-05,3.5404e-17,0.360739,0.33205999999999997,0.000625,0.000625,0.00124482
-1,0,523848,11431.4,5.54373,4.4527100000000004e-17,2.4635e-16,2.4635e-16,0.10586,0,1.95313e-05,3.54495e-17,0.233289,0.21578200000000003,0.000625,0.000625,0.00124476
-1,0,523848,11431.4,5.5393300000000005,4.4586599999999997e-17,2.4634900000000003e-16,2.4634900000000003e-16,0.10625,0,1.95313e-05,3.5492199999999997e-17,0.28429099999999996,0.26059499999999997,0.000625,0.000625,0.00124469
-1,0,523848,11431.4,5.01452,4.46465e-17,2.4634900000000003e-16,2.4634900000000003e-16,0.10664100000000001,0,1.95313e-05,3.5536100000000006e-17,0.323272,0.29991100000000004,0.000625,0.000625,0.00124462
-1,0,523848,11431.4,4.88141,4.4706899999999994e-17,2.46346e-16,2.46346e-16,0.10703199999999999,0,1.95313e-05,3.55804e-17,0.342306,0.327352,0.000625,0.000625,0.00124456
-1,0,523848,11431.4,5.13702,4.47665e-17,2.46346e-16,2.46346e-16,0.107422,0,1.95313e-05,3.5624299999999996e-17,0.158942,0.124714,0.000625,0.000625,0.00124449
-1,0,523848,11431.4,4.0719,4.48276e-17,2.4634099999999994e-16,2.4634099999999994e-16,0.107813,0,1.95313e-05,3.56681e-17,0.45938500000000004,0.44763100000000006,0.000625,0.000625,0.00124443
-1,0,523848,11431.4,4.988230000000001,4.4888500000000006e-17,2.46343e-16,2.46343e-16,0.108204,0,1.95313e-05,3.5713e-17,0.26282300000000003,0.240419,0.000625,0.000625,0.00124436
-1,0,523848,11431.4,4.17096,4.4947900000000004e-17,2.46342e-16,2.46342e-16,0.10859400000000001,0,1.95313e-05,3.57563e-17,0.407618,0.389751,0.000625,0.000625,0.00124429
-1,0,523848,11431.4,5.310309999999999,4.5006e-17,2.46342e-16,2.46342e-16,0.10898499999999998,0,1.95313e-05,3.57994e-17,0.138468,0.109251,0.000625,0.000625,0.00124423
-1,0,523848,11431.4,4.63671,4.5062099999999997e-17,2.46343e-16,2.46343e-16,0.109375,0,1.95313e-05,3.58393e-17,0.31599,0.304097,0.000625,0.000625,0.00124416
-1,0,523848,11431.4,5.69763,4.5118e-17,2.4634400000000004e-16,2.4634400000000004e-16,0.109766,0,1.95313e-05,3.58796e-17,0.167831,0.129487,0.000625,0.000625,0.00124409
-1,0,523848,11431.4,4.6691400000000005,4.51745e-17,2.4634000000000003e-16,2.4634000000000003e-16,0.11015699999999999,0,1.95313e-05,3.59205e-17,0.232512,0.21275,0.000625,0.000625,0.00124403
-1,0,523848,11431.4,4.68192,4.5231400000000004e-17,2.46347e-16,2.46347e-16,0.110547,0,1.95313e-05,3.59622e-17,0.301182,0.28533000000000003,0.000625,0.000625,0.00124396
-1,0,523848,11431.4,4.51445,4.5289700000000003e-17,2.46346e-16,2.46346e-16,0.11093800000000001,0,1.95313e-05,3.60046e-17,0.32164699999999996,0.299599,0.000625,0.000625,0.0012439
-1,0,523848,11431.4,5.32558,4.53477e-17,2.4635e-16,2.4635e-16,0.111329,0,1.95313e-05,3.60476e-17,0.190605,0.167485,0.000625,0.000625,0.00124383
-1,0,389670,11431.4,4.51604,4.54063e-17,2.4641099999999996e-16,2.4641099999999996e-16,0.111719,0,1.95313e-05,3.6089e-17,0.27139,0.243191,0.000625,0.000625,0.00124376
-1,0,389670,11431.4,5.681109999999999,4.5463599999999996e-17,2.4814e-16,2.4814e-16,0.11210999999999999,0,1.95313e-05,3.61321e-17,0.0872627,0.0583655,0.000625,0.000625,0.0012437000000000001
-1,0,389670,11431.4,4.792680000000001,4.55189e-17,2.49894e-16,2.49894e-16,0.1125,0,1.95313e-05,3.6170799999999996e-17,0.22817800000000002,0.21066700000000002,0.000625,0.000625,0.00124363
-1,0,389670,11431.4,5.3479,4.55743e-17,2.49894e-16,2.49894e-16,0.112891,0,1.95313e-05,3.62101e-17,0.15195699999999998,0.122405,0.000625,0.000625,0.00124356
-1,0,389670,11431.4,4.61725,4.56302e-17,2.51623e-16,2.51623e-16,0.113282,0,1.95313e-05,3.6249499999999995e-17,0.166033,0.132634,0.000625,0.000625,0.0012435
-1,0,389670,11431.4,5.14224,4.5688e-17,2.51639e-16,2.51639e-16,0.11367200000000001,0,1.95313e-05,3.62902e-17,0.118625,0.08410980000000001,0.000625,0.000625,0.00124343
-1,0,389670,11431.4,5.46289,4.57429e-17,2.5165e-16,2.5165e-16,0.11406300000000001,0,1.95313e-05,3.63294e-17,0.12468900000000001,0.100613,0.000625,0.000625,0.00124336
-1,0,389670,11431.4,4.71594,4.58012e-17,2.53391e-16,2.53391e-16,0.114454,0,1.95313e-05,3.6372600000000006e-17,0.20504499999999998,0.183754,0.000625,0.000625,0.0012433
-1,0,389670,11431.4,4.66729,4.58609e-17,2.53397e-16,2.53397e-16,0.114844,0,1.95313e-05,3.6413e-17,0.143125,0.112247,0.000625,0.000625,0.00124323
-1,0,393766,11431.4,5.2176800000000005,4.59165e-17,2.55111e-16,2.55111e-16,0.11523499999999999,0,1.95313e-05,3.64533e-17,0.15196199999999999,0.118278,0.000625,0.000625,0.00124317
-1,0,389670,11431.4,4.23485,4.59741e-17,2.53405e-16,2.53405e-16,0.115625,0,1.95313e-05,3.64945e-17,0.14676,0.11486400000000001,0.000625,0.000625,0.0012431
-1,0,389670,11431.4,4.8572,4.60311e-17,2.55146e-16,2.55146e-16,0.11601600000000001,0,1.95313e-05,3.6535100000000005e-17,0.140123,0.109089,0.000625,0.000625,0.00124303
-1,0,389670,11431.4,5.01928,4.6086499999999996e-17,2.5514999999999997e-16,2.5514999999999997e-16,0.116407,0,1.95313e-05,3.65749e-17,0.105012,0.0757152,0.000625,0.000625,0.00124297
-1,0,389670,11431.4,5.36134,4.6143e-17,2.55152e-16,2.55152e-16,0.116797,0,1.95313e-05,3.6617e-17,0.0177792,0.0527169,0.000625,0.000625,0.0012429000000000001
-1,0,389670,11431.4,4.2411,4.6199399999999995e-17,2.5515400000000003e-16,2.5515400000000003e-16,0.11718800000000001,0,1.95313e-05,3.66578e-17,0.21981399999999998,0.202683,0.000625,0.000625,0.00124283
-1,0,389670,11431.4,5.07253,4.62559e-17,2.55147e-16,2.55147e-16,0.117579,0,1.95313e-05,3.66991e-17,0.00336311,0.0329534,0.000625,0.000625,0.00124277
-1,0,389670,11431.4,4.8592699999999995,4.631e-17,2.5514099999999996e-16,2.5514099999999996e-16,0.117969,0,1.95313e-05,3.67378e-17,0.0718804,0.040219599999999994,0.000625,0.000625,0.0012427
-1,0,393766,11431.4,4.1029800000000005,4.6367e-17,2.55208e-16,2.55208e-16,0.11835999999999999,0,1.95313e-05,3.67792e-17,0.14374,0.118052,0.000625,0.000625,0.00124264
-1,0,389670,11431.4,5.8468800000000005,4.6420699999999995e-17,2.55113e-16,2.55113e-16,0.11875,0,1.95313e-05,3.6817300000000005e-17,0.0507559,0.0785264,0.000625,0.000625,0.00124257
-1,0,393766,11431.4,4.61114,4.64742e-17,2.5520400000000005e-16,2.5520400000000005e-16,0.11914100000000001,0,1.95313e-05,3.68558e-17,0.0533876,0.0209914,0.000625,0.000625,0.0012425000000000001
-1,0,389670,11431.4,5.0233099999999995,4.65295e-17,2.55091e-16,2.55091e-16,0.119532,0,1.95313e-05,3.68953e-17,0.09781160000000001,0.0737977,0.000625,0.000625,0.00124244
-1,0,389670,11431.4,5.1631599999999995,4.65837e-17,2.55072e-16,2.55072e-16,0.119922,0,1.95313e-05,3.6935500000000005e-17,0.012080500000000001,0.0344481,0.000625,0.000625,0.00124237
-1,0,389670,11431.4,5.40879,4.6635699999999996e-17,2.5506599999999995e-16,2.5506599999999995e-16,0.12031300000000002,0,1.95313e-05,3.69734e-17,0.012783599999999999,0.019748500000000002,0.000625,0.000625,0.0012423
-1,0,393766,11431.4,5.88563,4.66907e-17,2.5516900000000004e-16,2.5516900000000004e-16,0.12070399999999999,0,1.95313e-05,3.7013899999999997e-17,0.18728,0.228975,0.000625,0.000625,0.00124224
-1,0,248986,11431.4,4.58972,4.6744300000000005e-17,2.5681700000000005e-16,2.5681700000000005e-16,0.12109400000000001,0,1.95313e-05,3.70521e-17,0.07307480000000001,0.0481396,0.000625,0.000625,0.00124217
-1,0,248986,11431.4,4.76652,4.68026e-17,2.58545e-16,2.58545e-16,0.121485,0,1.95313e-05,3.70933e-17,0.00734255,0.0383733,0.000625,0.000625,0.0012420999999999999
-1,0,248986,11431.4,4.67278,4.6856000000000004e-17,2.58536e-16,2.58536e-16,0.121875,0,1.95313e-05,3.71309e-17,0.0542018,0.0169417,0.000625,0.000625,0.00124204
-1,0,248986,11431.4,4.70488,4.691010000000001e-17,2.58533e-16,2.58533e-16,0.12226600000000001,0,1.95313e-05,3.71695e-17,0.0851495,0.0541453,0.000625,0.000625,0.00124197
-1,0,248986,11431.4,3.66729,4.69666e-17,2.58536e-16,2.58536e-16,0.12265699999999999,0,1.95313e-05,3.72103e-17,0.265281,0.235184,0.000625,0.000625,0.00124191
-1,0,248986,11431.4,6.416,4.70206e-17,2.58526e-16,2.58526e-16,0.123047,0,1.95313e-05,3.72508e-17,0.134443,0.174192,0.000625,0.000625,0.00124184
-1,0,248986,11431.4,4.75951,4.7075200000000007e-17,2.58522e-16,2.58522e-16,0.123438,0,1.95313e-05,3.72883e-17,0.05651619999999999,0.021718900000000003,0.000625,0.000625,0.00124177
-1,0,248986,11431.4,5.33047,4.712770000000001e-17,2.5852400000000003e-16,2.5852400000000003e-16,0.123829,0,1.95313e-05,3.7325e-17,0.09864529999999999,0.141297,0.000625,0.000625,0.00124171
-1,0,248986,11431.4,5.11064,4.71792e-17,2.5853000000000003e-16,2.5853000000000003e-16,0.12421900000000001,0,1.95313e-05,3.7361899999999995e-17,0.0641166,0.022124099999999997,0.000625,0.000625,0.00124164
-1,0,248986,11431.4,4.59463,4.723229999999999e-17,2.58529e-16,2.58529e-16,0.12460999999999998,0,1.95313e-05,3.73991e-17,0.103835,0.07650130000000001,0.000625,0.000625,0.00124157
-1,0,248986,11431.4,5.07534,4.7284199999999997e-17,2.60263e-16,2.60263e-16,0.125,0,1.95313e-05,3.74363e-17,0.0329492,0.06241030000000001,0.000625,0.000625,0.00124151
-1,0,248986,11431.4,4.89484,4.7337399999999996e-17,2.60265e-16,2.60265e-16,0.125391,0,1.95313e-05,3.74754e-17,0.0109887,0.041112800000000005,0.000625,0.000625,0.00124144
-1,0,248986,11431.4,5.62255,4.7387799999999994e-17,2.6026700000000003e-16,2.6026700000000003e-16,0.125782,0,1.95313e-05,3.75116e-17,0.168652,0.21108600000000002,0.000625,0.000625,0.00124137
-1,0,248986,11431.4,5.1729400000000005,4.74397e-17,2.6027499999999997e-16,2.6027499999999997e-16,0.126172,0,1.95313e-05,3.75498e-17,0.0247607,0.05971459999999999,0.000625,0.000625,0.00124131
-1,0,248986,11431.4,4.65749,4.74914e-17,2.60288e-16,2.60288e-16,0.126563,0,1.95313e-05,3.75871e-17,0.0393245,0.018833799999999998,0.000625,0.000625,0.00124124
-1,0,248986,11431.4,5.5085,4.7541899999999995e-17,2.60285e-16,2.60285e-16,0.12695399999999998,0,1.95313e-05,3.76224e-17,0.0341912,0.0718916,0.000625,0.000625,0.00124118
-1,0,248986,11431.4,4.712219999999999,4.75942e-17,2.60297e-16,2.60297e-16,0.127344,0,1.95313e-05,3.76617e-17,0.0092656,0.0233471,0.000625,0.000625,0.00124111
-1,0,248986,11431.4,4.57262,4.7645600000000005e-17,2.60312e-16,2.60312e-16,0.127735,0,1.95313e-05,3.76976e-17,0.040568099999999996,0.0015827999999999999,0.000625,0.000625,0.00124104
-1,0,248986,11431.4,4.64032,4.7696300000000004e-17,2.6031e-16,2.6031e-16,0.128126,0,1.95313e-05,3.77349e-17,0.0193896,0.0117779,0.000625,0.000625,0.00124098
-1,0,248986,11431.4,6.3872599999999995,4.77461e-17,2.60334e-16,2.60334e-16,0.12851600000000002,0,1.95313e-05,3.77716e-17,0.283989,0.327148,0.000625,0.000625,0.00124091
-1,0,248986,11431.4,5.44514,4.779640000000001e-17,2.6033300000000003e-16,2.6033300000000003e-16,0.128907,0,1.95313e-05,3.7808e-17,0.142649,0.170194,0.000625,0.000625,0.00124084
-1,0,248986,11431.4,4.9895,4.78449e-17,2.6035300000000003e-16,2.6035300000000003e-16,0.129297,0,1.95313e-05,3.78419e-17,0.100354,0.1433,0.000625,0.000625,0.00124078
-1,0,248986,11431.4,5.14735,4.7892399999999993e-17,2.6038099999999997e-16,2.6038099999999997e-16,0.129688,0,1.95313e-05,3.78744e-17,0.153894,0.189184,0.000625,0.000625,0.00124071
-1,0,248986,11431.4,6.05543,4.7943500000000007e-17,2.6036399999999997e-16,2.6036399999999997e-16,0.130079,0,1.95313e-05,3.79126e-17,0.22916599999999998,0.275613,0.000625,0.000625,0.00124065
-1,0,248986,11431.4,4.8971800000000005,4.79942e-17,2.60379e-16,2.60379e-16,0.130469,0,1.95313e-05,3.7949099999999995e-17,0.102523,0.144821,0.000625,0.000625,0.00124058
-1,0,248986,11431.4,5.5277199999999995,4.80426e-17,2.60354e-16,2.60354e-16,0.13086,0,1.95313e-05,3.79826e-17,0.057085500000000004,0.10326099999999999,0.000625,0.000625,0.00124051
-1,0,406054,11431.4,5.15057,4.80944e-17,2.61987e-16,2.61987e-16,0.131251,0,1.95313e-05,3.80201e-17,0.0328526,0.0782241,0.000625,0.000625,0.00124045
-1,0,406054,11431.4,5.61455,4.81447e-17,2.61992e-16,2.61992e-16,0.131641,0,1.95313e-05,3.80548e-17,0.17086500000000002,0.214342,0.000625,0.000625,0.00124038
-1,0,406054,11431.4,5.2878300000000005,4.819739999999999e-17,2.63715e-16,2.63715e-16,0.13203199999999998,0,1.95313e-05,3.80947e-17,0.226333,0.263409,0.000625,0.000625,0.00124031
-1,0,406054,11431.4,5.823869999999999,4.8248999999999996e-17,2.6546e-16,2.6546e-16,0.132422,0,1.95313e-05,3.81316e-17,0.217838,0.266909,0.000625,0.000625,0.00124025
-1,0,406054,11431.4,5.31543,4.83034e-17,2.67183e-16,2.67183e-16,0.13281300000000001,0,1.95313e-05,3.81698e-17,0.16389700000000001,0.20932800000000001,0.000625,0.000625,0.00124018
-1,0,406054,11431.4,4.84963,4.8356000000000004e-17,2.67183e-16,2.67183e-16,0.133204,0,1.95313e-05,3.8206999999999994e-17,0.103679,0.147028,0.000625,0.000625,0.00124011
-1,0,406054,11431.4,5.29584,4.8405399999999997e-17,2.68918e-16,2.68918e-16,0.13359400000000002,0,1.95313e-05,3.8242100000000004e-17,0.20508800000000002,0.253321,0.000625,0.000625,0.00124005
-1,0,406054,11431.4,4.91918,4.84535e-17,2.6718199999999997e-16,2.6718199999999997e-16,0.133985,0,1.95313e-05,3.82769e-17,0.154947,0.205893,0.000625,0.000625,0.00123998
-1,0,406054,11431.4,5.1066,4.85042e-17,2.68918e-16,2.68918e-16,0.134376,0,1.95313e-05,3.8313200000000003e-17,0.26555700000000004,0.31951,0.000625,0.000625,0.00123992
-1,0,410150,11431.4,4.90346,4.85523e-17,2.67187e-16,2.67187e-16,0.134766,0,1.95313e-05,3.8346099999999997e-17,0.230091,0.28557,0.000625,0.000625,0.00123985
-1,0,410150,11431.4,4.586,4.8600699999999994e-17,2.6718799999999997e-16,2.6718799999999997e-16,0.135157,0,1.95313e-05,3.8379099999999996e-17,0.11105999999999999,0.163596,0.000625,0.000625,0.00123978
-1,0,410150,11431.4,4.83495,4.865e-17,2.6718799999999997e-16,2.6718799999999997e-16,0.135547,0,1.95313e-05,3.8414e-17,0.15060199999999999,0.18141,0.000625,0.000625,0.00123972
-1,0,410150,11431.4,5.11099,4.86988e-17,2.67186e-16,2.67186e-16,0.135938,0,1.95313e-05,3.845e-17,0.156174,0.201572,0.000625,0.000625,0.00123965
-1,0,410150,11431.4,5.28838,4.87518e-17,2.67184e-16,2.67184e-16,0.136329,0,1.95313e-05,3.8489e-17,0.2012,0.251382,0.000625,0.000625,0.00123958
-1,0,410150,11431.4,4.59699,4.8804e-17,2.67186e-16,2.67186e-16,0.136719,0,1.95313e-05,3.85262e-17,0.0932441,0.133682,0.000625,0.000625,0.00123952
-1,0,410150,11431.4,5.66173,4.8855e-17,2.67191e-16,2.67191e-16,0.13710999999999998,0,1.95313e-05,3.85649e-17,0.30354000000000003,0.344949,0.000625,0.000625,0.00123945
-1,0,364422,11431.4,4.49682,4.8906700000000005e-17,2.6551200000000003e-16,2.6551200000000003e-16,0.137501,0,1.95313e-05,3.86011e-17,0.0898769,0.131807,0.000625,0.000625,0.00123939
-1,0,364422,11431.4,5.67853,4.89604e-17,2.67257e-16,2.67257e-16,0.137891,0,1.95313e-05,3.86415e-17,0.268337,0.313365,0.000625,0.000625,0.00123932
-1,0,364422,11431.4,5.97083,4.9007799999999996e-17,2.68984e-16,2.68984e-16,0.138282,0,1.95313e-05,3.8675700000000004e-17,0.48816800000000005,0.541267,0.000625,0.000625,0.00123925
-1,0,364422,11431.4,4.3033,4.9053800000000003e-17,2.70709e-16,2.70709e-16,0.138672,0,1.95313e-05,3.87089e-17,0.12776500000000002,0.167193,0.000625,0.000625,0.00123919
-1,0,364422,11431.4,5.06723,4.91045e-17,2.72443e-16,2.72443e-16,0.13906300000000002,0,1.95313e-05,3.8744200000000004e-17,0.29078899999999996,0.32563800000000004,0.000625,0.000625,0.00123912
-1,0,364422,11431.4,5.248130000000001,4.91525e-17,2.74176e-16,2.74176e-16,0.139454,0,1.95313e-05,3.87795e-17,0.341142,0.38455,0.000625,0.000625,0.00123905
-1,0,364422,11431.4,5.62376,4.92022e-17,2.74169e-16,2.74169e-16,0.139844,0,1.95313e-05,3.88156e-17,0.38050700000000004,0.438446,0.000625,0.000625,0.00123899
-1,0,364422,11431.4,5.12855,4.9250900000000003e-17,2.74164e-16,2.74164e-16,0.140235,0,1.95313e-05,3.8849499999999997e-17,0.307115,0.36501500000000003,0.000625,0.000625,0.00123892
-1,0,364422,11431.4,4.932230000000001,4.93007e-17,2.7416e-16,2.7416e-16,0.140626,0,1.95313e-05,3.8884999999999996e-17,0.352532,0.401839,0.000625,0.000625,0.00123885
-1,0,364422,11431.4,5.26663,4.9347600000000004e-17,2.7416099999999997e-16,2.7416099999999997e-16,0.141016,0,1.95313e-05,3.89178e-17,0.406609,0.46150699999999995,0.000625,0.000625,0.00123879
-1,0,364422,11431.4,4.10233,4.93965e-17,2.74155e-16,2.74155e-16,0.141407,0,1.95313e-05,3.8952199999999995e-17,0.016284,0.0535014,0.000625,0.000625,0.00123872
-1,0,364422,11431.4,5.12789,4.94401e-17,2.74149e-16,2.74149e-16,0.141797,0,1.95313e-05,3.89833e-17,0.355528,0.40317800000000004,0.000625,0.000625,0.00123866
-1,0,364422,11431.4,4.74367,4.94866e-17,2.7589000000000003e-16,2.7589000000000003e-16,0.142188,0,1.95313e-05,3.90164e-17,0.188663,0.23711100000000002,0.000625,0.000625,0.00123859
-1,0,364422,11431.4,5.4581599999999995,4.9533599999999993e-17,2.77615e-16,2.77615e-16,0.14257899999999998,0,1.95313e-05,3.9050600000000004e-17,0.360234,0.40098,0.000625,0.000625,0.00123852
-1,0,364422,11431.4,4.51863,4.95826e-17,2.7760599999999997e-16,2.7760599999999997e-16,0.142969,0,1.95313e-05,3.90864e-17,0.25004899999999997,0.305654,0.000625,0.000625,0.00123846
-1,0,364422,11431.4,5.08306,4.9630100000000005e-17,2.7760700000000004e-16,2.7760700000000004e-16,0.14336,0,1.95313e-05,3.9121e-17,0.419128,0.471562,0.000625,0.000625,0.00123839
-1,0,364422,11431.4,4.75154,4.9677299999999994e-17,2.77604e-16,2.77604e-16,0.143751,0,1.95313e-05,3.91539e-17,0.192718,0.228671,0.000625,0.000625,0.00123832
-1,0,364422,11431.4,5.2816,4.9725699999999994e-17,2.7760700000000004e-16,2.7760700000000004e-16,0.14414100000000002,0,1.95313e-05,3.91879e-17,0.475196,0.541121,0.000625,0.000625,0.00123826
-1,0,364422,11431.4,4.70076,4.97743e-17,2.75873e-16,2.75873e-16,0.144532,0,1.95313e-05,3.92228e-17,0.264515,0.31249499999999997,0.000625,0.000625,0.00123819
-1,0,364422,11431.4,5.992000000000001,4.9821499999999996e-17,2.7587000000000003e-16,2.7587000000000003e-16,0.144922,0,1.95313e-05,3.9258000000000005e-17,0.7337640000000001,0.8020109999999999,0.000625,0.000625,0.00123813
-1,0,364422,11431.4,5.1222,4.9868e-17,2.77602e-16,2.77602e-16,0.145313,0,1.95313e-05,3.9291799999999996e-17,0.43121800000000005,0.48105299999999995,0.000625,0.000625,0.00123806
-1,0,364422,11431.4,4.81494,4.9917899999999995e-17,2.77602e-16,2.77602e-16,0.145704,0,1.95313e-05,3.93269e-17,0.408883,0.450603,0.000625,0.000625,0.00123799
-1,0,364422,11431.4,5.23675,4.99645e-17,2.77602e-16,2.77602e-16,0.146094,0,1.95313e-05,3.93606e-17,0.41290200000000005,0.46763599999999994,0.000625,0.000625,0.00123793
-1,0,364422,11431.4,4.98971,5.00108e-17,2.77603e-16,2.77603e-16,0.146485,0,1.95313e-05,3.9393800000000004e-17,0.404914,0.449246,0.000625,0.000625,0.00123786
-1,0,364422,11431.4,5.07302,5.0057399999999994e-17,2.7759800000000003e-16,2.7759800000000003e-16,0.146876,0,1.95313e-05,3.94285e-17,0.368398,0.421388,0.000625,0.000625,0.00123779
-1,0,364422,11431.4,5.64222,5.0103e-17,2.7759800000000003e-16,2.7759800000000003e-16,0.147266,0,1.95313e-05,3.94616e-17,0.729092,0.78208,0.000625,0.000625,0.00123773
-1,0,364422,11431.4,5.42697,5.01498e-17,2.77596e-16,2.77596e-16,0.14765699999999998,0,1.95313e-05,3.94955e-17,0.549376,0.606542,0.000625,0.000625,0.00123766
-1,0,364422,11431.4,4.54831,5.019630000000001e-17,2.77599e-16,2.77599e-16,0.148047,0,1.95313e-05,3.95297e-17,0.35267,0.396758,0.000625,0.000625,0.00123759
-1,0,364422,11431.4,4.54213,5.0245799999999995e-17,2.75871e-16,2.75871e-16,0.14843800000000001,0,1.95313e-05,3.9564699999999994e-17,0.319701,0.369603,0.000625,0.000625,0.00123753
-1,0,364422,11431.4,5.58703,5.029239999999999e-17,2.75863e-16,2.75863e-16,0.148829,0,1.95313e-05,3.96e-17,0.401215,0.457319,0.000625,0.000625,0.00123746
-1,0,364422,11431.4,5.46972,5.03397e-17,2.77593e-16,2.77593e-16,0.14921900000000002,0,1.95313e-05,3.9634200000000004e-17,0.617466,0.672331,0.000625,0.000625,0.0012374
-1,0,364422,11431.4,5.0591099999999996,5.03858e-17,2.77583e-16,2.77583e-16,0.14961,0,1.95313e-05,3.96674e-17,0.506854,0.555547,0.000625,0.000625,0.00123733
-1,0,364422,11431.4,5.1432199999999995,5.0431499999999995e-17,2.77581e-16,2.77581e-16,0.150001,0,1.95313e-05,3.9699e-17,0.384743,0.42808500000000005,0.000625,0.000625,0.00123726


==> figures/mercuryAirDropletTranslation-lent.csv <==
front volume,capillary number (droplet),Max mag(U) cell ID,density ratio,max delta P error,L2 velocity error,Linf velocity error,Linf droplet velocity error,time,capillary number (whole domain),h,L1 velocity error,total pressure error,partial pressure error,centre-of-mass-x,centre-of-mass-y,centre-of-mass-z
0.0,0,-1,11431.4,1,0,0,0,0.00156251,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000515674
0.0,0,-1,11431.4,1,0,0,0,0.00312501,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.000531414
0.0,0,-1,11431.4,1,0,0,0,0.00468752,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00054688
1.32549e-16,0,-1,11431.4,1,0,0,0,0.00625003,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.0005624919999999999
7.95293e-16,0,-1,11431.4,1,0,0,0,0.00781253,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.000578075
0.0,0,-1,11431.4,1,0,0,0,0.00937504,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000593799
2.65098e-16,0,-1,11431.4,1,0,0,0,0.0109375,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00060954
0.0,0,-1,11431.4,1,0,0,0,0.0125001,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.000625005
1.32549e-16,0,-1,11431.4,1,0,0,0,0.0140626,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.000640617
2.65098e-16,0,-1,11431.4,1,0,0,0,0.0156251,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0006562
1.32549e-16,0,-1,11431.4,1,0,0,0,0.017187599999999997,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000671925
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.0187501,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.000687665
0.0,0,-1,11431.4,1,0,0,0,0.020312599999999997,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00070313
2.65098e-16,0,-1,11431.4,1,0,0,0,0.021875099999999998,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.000718743
0.0,0,-1,11431.4,1,0,0,0,0.023437599999999996,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0007343260000000001
0.0,0,-1,11431.4,1,0,0,0,0.025000099999999997,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00075005
1.32549e-16,0,-1,11431.4,1,0,0,0,0.0265626,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00076579
1.32549e-16,0,-1,11431.4,1,0,0,0,0.028125099999999997,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.000781256
0.0,0,-1,11431.4,1,0,0,0,0.029687599999999998,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.0007968680000000001
1.32549e-16,0,-1,11431.4,1,0,0,0,0.031250099999999996,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0008124510000000001
2.65098e-16,0,-1,11431.4,1,0,0,0,0.0328126,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000828175
1.32549e-16,0,-1,11431.4,1,0,0,0,0.0343751,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.0008439160000000001
1.32549e-16,0,-1,11431.4,1,0,0,0,0.0359376,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.0008593810000000001
2.65098e-16,0,-1,11431.4,1,0,0,0,0.0375002,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.000874993
0.0,0,-1,11431.4,1,0,0,0,0.03906269999999999,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.000890576
1.32549e-16,0,-1,11431.4,1,0,0,0,0.04062519999999999,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.0009063010000000001
0.0,0,-1,11431.4,1,0,0,0,0.042187699999999995,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.0009220410000000001
2.65098e-16,0,-1,11431.4,1,0,0,0,0.043750199999999996,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.0009375060000000001
6.627439999999999e-16,0,-1,11431.4,1,0,0,0,0.0453127,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.000953119
3.97646e-16,0,-1,11431.4,1,0,0,0,0.04687519999999999,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.000968702
3.97646e-16,0,-1,11431.4,1,0,0,0,0.04843769999999999,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.000984426
1.32549e-16,0,-1,11431.4,1,0,0,0,0.050000199999999995,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00100017
0.0,0,-1,11431.4,1,0,0,0,0.051562699999999996,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00101563
0.0,0,-1,11431.4,1,0,0,0,0.0531252,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00103124
1.32549e-16,0,-1,11431.4,1,0,0,0,0.05468769999999999,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00104683
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.05625019999999999,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00106255
1.32549e-16,0,-1,11431.4,1,0,0,0,0.057812699999999995,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00107829
6.627439999999999e-16,0,-1,11431.4,1,0,0,0,0.059375199999999996,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00109376
1.32549e-16,0,-1,11431.4,1,0,0,0,0.0609377,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00110937
7.95293e-16,0,-1,11431.4,1,0,0,0,0.06250019999999999,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00112495
2.65098e-16,0,-1,11431.4,1,0,0,0,0.0640628,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00114068
3.97646e-16,0,-1,11431.4,1,0,0,0,0.0656253,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00115642
3.97646e-16,0,-1,11431.4,1,0,0,0,0.0671878,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00117188
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.0687503,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00118749
0.0,0,-1,11431.4,1,0,0,0,0.07031280000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00120308
1.32549e-16,0,-1,11431.4,1,0,0,0,0.0718753,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.0012188
7.95293e-16,0,-1,11431.4,1,0,0,0,0.0734378,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00123454
1.32549e-16,0,-1,11431.4,1,0,0,0,0.0750003,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00125001
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.0765628,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00126562
9.278410000000001e-16,0,-1,11431.4,1,0,0,0,0.07812530000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0012812000000000001
7.95293e-16,0,-1,11431.4,1,0,0,0,0.0796878,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00129693
1.32549e-16,0,-1,11431.4,1,0,0,0,0.0812503,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00131267
0.0,0,-1,11431.4,1,0,0,0,0.0828128,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00132813
3.97646e-16,0,-1,11431.4,1,0,0,0,0.0843753,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00134375
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.08593780000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00135933
0.0,0,-1,11431.4,1,0,0,0,0.0875003,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00137505
7.95293e-16,0,-1,11431.4,1,0,0,0,0.08906289999999999,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00139079
0.0,0,-1,11431.4,1,0,0,0,0.0906254,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00140626
1.32549e-16,0,-1,11431.4,1,0,0,0,0.09218789999999999,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00142187
2.65098e-16,0,-1,11431.4,1,0,0,0,0.09375039999999998,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00143745
9.278410000000001e-16,0,-1,11431.4,1,0,0,0,0.09531289999999999,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00145318
1.32549e-16,0,-1,11431.4,1,0,0,0,0.09687539999999999,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00146892
2.65098e-16,0,-1,11431.4,1,0,0,0,0.0984379,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00148438
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.1,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.0015
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.101563,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00151558
1.32549e-16,0,-1,11431.4,1,0,0,0,0.103125,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.0015313
1.32549e-16,0,-1,11431.4,1,0,0,0,0.10468800000000002,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00154704
1.32549e-16,0,-1,11431.4,1,0,0,0,0.10625,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00156251
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.107813,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00157812
2.65098e-16,0,-1,11431.4,1,0,0,0,0.109375,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.0015937000000000002
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.11093800000000001,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00160943
2.65098e-16,0,-1,11431.4,1,0,0,0,0.1125,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00162517
1.32549e-16,0,-1,11431.4,1,0,0,0,0.11406300000000001,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00164063
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.115625,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00165625
9.278410000000001e-16,0,-1,11431.4,1,0,0,0,0.11718800000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00167183
9.278410000000001e-16,0,-1,11431.4,1,0,0,0,0.11875,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00168755
6.627439999999999e-16,0,-1,11431.4,1,0,0,0,0.12031300000000002,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00170329
5.301949999999999e-16,0,-1,11431.4,1,0,0,0,0.121875,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00171876
1.32549e-16,0,-1,11431.4,1,0,0,0,0.123438,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00173437
2.65098e-16,0,-1,11431.4,1,0,0,0,0.125,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00174995
6.627439999999999e-16,0,-1,11431.4,1,0,0,0,0.126563,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00176568
0.0,0,-1,11431.4,1,0,0,0,0.128126,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00178142
1.32549e-16,0,-1,11431.4,1,0,0,0,0.129688,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00179688
0.0,0,-1,11431.4,1,0,0,0,0.131251,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.0018125
0.0,0,-1,11431.4,1,0,0,0,0.13281300000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00182808
0.0,0,-1,11431.4,1,0,0,0,0.134376,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.0018437999999999998
3.97646e-16,0,-1,11431.4,1,0,0,0,0.135938,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00185954
2.65098e-16,0,-1,11431.4,1,0,0,0,0.137501,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00187501
2.65098e-16,0,-1,11431.4,1,0,0,0,0.13906300000000002,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00189062
2.65098e-16,0,-1,11431.4,1,0,0,0,0.140626,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00190621
3.97646e-16,0,-1,11431.4,1,0,0,0,0.142188,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00192193
2.65098e-16,0,-1,11431.4,1,0,0,0,0.143751,0,7.8125e-05,0,1,1,0.000625031,0.000625039,0.00193767
6.627439999999999e-16,0,-1,11431.4,1,0,0,0,0.145313,0,7.8125e-05,0,1,1,0.000625004,0.000625004,0.00195314
2.65098e-16,0,-1,11431.4,1,0,0,0,0.146876,0,7.8125e-05,0,1,1,0.000624964,0.000624962,0.00196875
0.0,0,-1,11431.4,1,0,0,0,0.14843800000000001,0,7.8125e-05,0,1,1,0.000624975,0.000624977,0.00198433
7.95293e-16,0,-1,11431.4,1,0,0,0,0.150001,0,7.8125e-05,0,1,1,0.000625028,0.000625027,0.00200006
0.0,0,-1,11431.4,1,0,0,0,0.000781253,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000507877
0.0,0,-1,11431.4,1,0,0,0,0.00156251,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000515723
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.00234376,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000523516
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.00312501,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000531298
0.0,0,-1,11431.4,1,0,0,0,0.00390627,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0005391
3.95626e-16,0,-1,11431.4,1,0,0,0,0.00468752,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00054694
6.59376e-16,0,-1,11431.4,1,0,0,0,0.00546877,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000554785
1.31875e-16,0,-1,11431.4,1,0,0,0,0.00625003,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000562579
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.00703128,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00057036
3.95626e-16,0,-1,11431.4,1,0,0,0,0.00781253,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000578163
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.00859378,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000586002
0.0,0,-1,11431.4,1,0,0,0,0.00937504,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000593848
1.31875e-16,0,-1,11431.4,1,0,0,0,0.010156299999999998,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000601641
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.0109375,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000609423
1.31875e-16,0,-1,11431.4,1,0,0,0,0.011718799999999998,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000617225
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0125001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000625065
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0132813,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000632911
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0140626,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000640704
1.31875e-16,0,-1,11431.4,1,0,0,0,0.014843799999999999,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000648486
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0156251,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000656288
7.91252e-16,0,-1,11431.4,1,0,0,0,0.0164063,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000664128
1.31875e-16,0,-1,11431.4,1,0,0,0,0.017187599999999997,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0006719730000000001
0.0,0,-1,11431.4,1,0,0,0,0.0179688,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000679767
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.0187501,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0006875480000000001
5.27501e-16,0,-1,11431.4,1,0,0,0,0.019531299999999998,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0006953510000000001
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.020312599999999997,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00070319
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.0210938,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0007110360000000001
6.59376e-16,0,-1,11431.4,1,0,0,0,0.021875099999999998,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.0007188289999999999
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.022656299999999997,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000726611
1.31875e-16,0,-1,11431.4,1,0,0,0,0.023437599999999996,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0007344130000000001
7.91252e-16,0,-1,11431.4,1,0,0,0,0.0242188,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000742253
5.27501e-16,0,-1,11431.4,1,0,0,0,0.025000099999999997,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000750099
3.95626e-16,0,-1,11431.4,1,0,0,0,0.025781400000000003,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.0007578919999999999
7.91252e-16,0,-1,11431.4,1,0,0,0,0.0265626,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0007656739999999999
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0273439,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000773476
3.95626e-16,0,-1,11431.4,1,0,0,0,0.028125099999999997,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000781315
5.27501e-16,0,-1,11431.4,1,0,0,0,0.028906400000000002,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000789161
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.029687599999999998,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000796955
3.95626e-16,0,-1,11431.4,1,0,0,0,0.030468900000000004,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000804736
7.91252e-16,0,-1,11431.4,1,0,0,0,0.031250099999999996,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0008125389999999999
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0320314,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.0008203780000000001
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.0328126,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0008282239999999999
6.59376e-16,0,-1,11431.4,1,0,0,0,0.0335939,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000836017
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0343751,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0008437989999999999
9.23127e-16,0,-1,11431.4,1,0,0,0,0.035156400000000004,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000851601
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0359376,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.0008594410000000001
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.0367189,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000867287
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.037500099999999995,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00087508
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0382814,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000882862
5.27501e-16,0,-1,11431.4,1,0,0,0,0.03906269999999999,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000890664
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0398439,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000898503
0.0,0,-1,11431.4,1,0,0,0,0.04062519999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000906349
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.0414064,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.0009141430000000001
0.0,0,-1,11431.4,1,0,0,0,0.042187699999999995,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000921924
3.95626e-16,0,-1,11431.4,1,0,0,0,0.042968900000000004,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000929727
6.59376e-16,0,-1,11431.4,1,0,0,0,0.043750199999999996,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000937566
1.18688e-15,0,-1,11431.4,1,0,0,0,0.0445314,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000945412
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.0453127,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000953205
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0460939,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.000960987
1.31875e-16,0,-1,11431.4,1,0,0,0,0.04687519999999999,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.000968789
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0476564,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.000976629
1.31875e-16,0,-1,11431.4,1,0,0,0,0.04843769999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.000984475
1.055e-15,0,-1,11431.4,1,0,0,0,0.0492189,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.000992268
0.0,0,-1,11431.4,1,0,0,0,0.050000199999999995,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00100005
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0507815,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00100785
1.31875e-16,0,-1,11431.4,1,0,0,0,0.051562699999999996,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00101569
5.27501e-16,0,-1,11431.4,1,0,0,0,0.05234400000000001,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00102354
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0531252,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00103133
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0539065,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00103911
1.31875e-15,0,-1,11431.4,1,0,0,0,0.05468769999999999,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00104691
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.055469000000000004,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00105475
0.0,0,-1,11431.4,1,0,0,0,0.05625019999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0010626
3.95626e-16,0,-1,11431.4,1,0,0,0,0.057031500000000006,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00107039
1.31875e-16,0,-1,11431.4,1,0,0,0,0.057812699999999995,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00107817
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.05859400000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00108598
1.4506299999999999e-15,0,-1,11431.4,1,0,0,0,0.059375199999999996,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00109382
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.06015650000000001,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00110166
0.0,0,-1,11431.4,1,0,0,0,0.0609377,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00110946
3.95626e-16,0,-1,11431.4,1,0,0,0,0.061719,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00111724
3.95626e-16,0,-1,11431.4,1,0,0,0,0.06250019999999999,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00112504
6.59376e-16,0,-1,11431.4,1,0,0,0,0.0632815,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00113288
1.5825e-15,0,-1,11431.4,1,0,0,0,0.0640628,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00114073
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.064844,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00114852
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0656253,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0011562999999999999
1.31875e-16,0,-1,11431.4,1,0,0,0,0.06640650000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0011640999999999997
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0671878,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00117194
1.31875e-16,0,-1,11431.4,1,0,0,0,0.067969,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00117979
9.23127e-16,0,-1,11431.4,1,0,0,0,0.0687503,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00118758
1.31875e-16,0,-1,11431.4,1,0,0,0,0.06953150000000001,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00119536
1.31875e-16,0,-1,11431.4,1,0,0,0,0.07031280000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00120317
1.31875e-16,0,-1,11431.4,1,0,0,0,0.071094,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.0012109999999999998
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0718753,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00121885
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0726565,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00122664
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0734378,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00123443
1.5825e-15,0,-1,11431.4,1,0,0,0,0.07421900000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00124223
0.0,0,-1,11431.4,1,0,0,0,0.0750003,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00125007
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.0757816,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00125791
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0765628,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00126571
0.0,0,-1,11431.4,1,0,0,0,0.0773441,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00127349
1.31875e-16,0,-1,11431.4,1,0,0,0,0.07812530000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00128129
1.5825e-15,0,-1,11431.4,1,0,0,0,0.07890660000000001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00128913
9.23127e-16,0,-1,11431.4,1,0,0,0,0.0796878,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00129698
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0804691,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00130477
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.0812503,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00131255
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0820316,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00132035
0.0,0,-1,11431.4,1,0,0,0,0.0828128,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00132819
1.5825e-15,0,-1,11431.4,1,0,0,0,0.0835941,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00133604
3.95626e-16,0,-1,11431.4,1,0,0,0,0.0843753,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00134383
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0851566,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00135161
3.95626e-16,0,-1,11431.4,1,0,0,0,0.08593780000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00135942
1.31875e-16,0,-1,11431.4,1,0,0,0,0.08671910000000001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00136726
1.31875e-16,0,-1,11431.4,1,0,0,0,0.08750039999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0013751
1.31875e-15,0,-1,11431.4,1,0,0,0,0.0882816,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00138289
1.31875e-15,0,-1,11431.4,1,0,0,0,0.08906289999999999,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00139068
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0898441,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00139848
1.31875e-16,0,-1,11431.4,1,0,0,0,0.0906254,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00140632
5.27501e-16,0,-1,11431.4,1,0,0,0,0.0914066,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00141416
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.09218789999999999,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00142196
5.27501e-16,0,-1,11431.4,1,0,0,0,0.0929691,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00142974
1.84625e-15,0,-1,11431.4,1,0,0,0,0.09375039999999998,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00143754
0.0,0,-1,11431.4,1,0,0,0,0.09453160000000001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00144538
1.5825e-15,0,-1,11431.4,1,0,0,0,0.09531289999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00145323
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.0960941,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00146102
1.31875e-16,0,-1,11431.4,1,0,0,0,0.09687539999999999,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0014688
0.0,0,-1,11431.4,1,0,0,0,0.0976566,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.0014765999999999998
1.4506299999999999e-15,0,-1,11431.4,1,0,0,0,0.0984379,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00148444
1.31875e-15,0,-1,11431.4,1,0,0,0,0.0992191,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00149229
1.31875e-16,0,-1,11431.4,1,0,0,0,0.1,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00150008
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.10078200000000001,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00150786
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.101563,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00151567
1.31875e-16,0,-1,11431.4,1,0,0,0,0.102344,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00152351
1.31875e-15,0,-1,11431.4,1,0,0,0,0.103125,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00153135
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.103907,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00153915
1.31875e-15,0,-1,11431.4,1,0,0,0,0.10468800000000002,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00154693
3.95626e-16,0,-1,11431.4,1,0,0,0,0.10546900000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00155473
1.31875e-16,0,-1,11431.4,1,0,0,0,0.10625,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00156257
1.31875e-16,0,-1,11431.4,1,0,0,0,0.10703199999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00157041
9.23127e-16,0,-1,11431.4,1,0,0,0,0.107813,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00157821
9.23127e-16,0,-1,11431.4,1,0,0,0,0.10859400000000001,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00158599
0.0,0,-1,11431.4,1,0,0,0,0.109375,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00159379
1.5825e-15,0,-1,11431.4,1,0,0,0,0.11015699999999999,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00160163
3.95626e-16,0,-1,11431.4,1,0,0,0,0.11093800000000001,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00160948
1.31875e-16,0,-1,11431.4,1,0,0,0,0.111719,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00161727
1.31875e-16,0,-1,11431.4,1,0,0,0,0.1125,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00162505
3.95626e-16,0,-1,11431.4,1,0,0,0,0.113282,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00163285
1.055e-15,0,-1,11431.4,1,0,0,0,0.11406300000000001,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00164069
1.31875e-16,0,-1,11431.4,1,0,0,0,0.114844,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00164854
1.31875e-15,0,-1,11431.4,1,0,0,0,0.115625,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00165633
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.116407,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00166411
0.0,0,-1,11431.4,1,0,0,0,0.11718800000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00167192
0.0,0,-1,11431.4,1,0,0,0,0.117969,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00167976
5.27501e-16,0,-1,11431.4,1,0,0,0,0.11875,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0016875999999999998
5.27501e-16,0,-1,11431.4,1,0,0,0,0.119532,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.0016954000000000001
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.12031300000000002,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00170318
9.23127e-16,0,-1,11431.4,1,0,0,0,0.12109400000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00171098
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.121875,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00171882
3.95626e-16,0,-1,11431.4,1,0,0,0,0.12265699999999999,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00172667
1.31875e-15,0,-1,11431.4,1,0,0,0,0.123438,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00173446
1.31875e-16,0,-1,11431.4,1,0,0,0,0.12421900000000001,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00174224
1.4506299999999999e-15,0,-1,11431.4,1,0,0,0,0.125001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00175004
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.125782,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00175788
1.31875e-16,0,-1,11431.4,1,0,0,0,0.126563,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00176573
1.31875e-16,0,-1,11431.4,1,0,0,0,0.127344,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00177352
1.055e-15,0,-1,11431.4,1,0,0,0,0.128126,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.0017813
2.63751e-15,0,-1,11431.4,1,0,0,0,0.128907,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00178911
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.129688,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00179694
3.95626e-16,0,-1,11431.4,1,0,0,0,0.130469,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00180479
0.0,0,-1,11431.4,1,0,0,0,0.131251,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00181258
1.31875e-16,0,-1,11431.4,1,0,0,0,0.13203199999999998,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00182037
6.59376e-16,0,-1,11431.4,1,0,0,0,0.13281300000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00182817
1.31875e-16,0,-1,11431.4,1,0,0,0,0.13359400000000002,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00183601
1.97813e-15,0,-1,11431.4,1,0,0,0,0.134376,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00184385
0.0,0,-1,11431.4,1,0,0,0,0.135157,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00185165
1.31875e-16,0,-1,11431.4,1,0,0,0,0.135938,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00185943
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.136719,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00186723
3.95626e-16,0,-1,11431.4,1,0,0,0,0.137501,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00187507
1.4506299999999999e-15,0,-1,11431.4,1,0,0,0,0.138282,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00188292
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.13906300000000002,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00189071
1.31875e-15,0,-1,11431.4,1,0,0,0,0.139844,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00189849
3.95626e-16,0,-1,11431.4,1,0,0,0,0.140626,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00190629
7.91252e-16,0,-1,11431.4,1,0,0,0,0.141407,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00191413
5.27501e-16,0,-1,11431.4,1,0,0,0,0.142188,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00192198
1.31875e-16,0,-1,11431.4,1,0,0,0,0.142969,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00192977
1.055e-15,0,-1,11431.4,1,0,0,0,0.143751,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00193755
5.27501e-16,0,-1,11431.4,1,0,0,0,0.144532,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00194536
6.59376e-16,0,-1,11431.4,1,0,0,0,0.145313,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.0019532
3.95626e-16,0,-1,11431.4,1,0,0,0,0.146094,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.00196104
3.95626e-16,0,-1,11431.4,1,0,0,0,0.146876,0,3.90625e-05,0,1,1,0.0006250019999999999,0.0006250019999999999,0.00196883
3.95626e-16,0,-1,11431.4,1,0,0,0,0.14765699999999998,0,3.90625e-05,0,1,1,0.000624998,0.000624999,0.00197662
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.14843800000000001,0,3.90625e-05,0,1,1,0.000624996,0.000624997,0.00198442
3.95626e-16,0,-1,11431.4,1,0,0,0,0.14921900000000002,0,3.90625e-05,0,1,1,0.000625,0.000624999,0.00199226
2.6375099999999996e-16,0,-1,11431.4,1,0,0,0,0.150001,0,3.90625e-05,0,1,1,0.000625004,0.000625004,0.0020001
0.0,0,-1,11431.4,1,0,0,0,0.00039062699999999994,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000503977
0.0,0,-1,11431.4,1,0,0,0,0.000781253,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000507883
2.63409e-16,0,-1,11431.4,1,0,0,0,0.00117188,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000511788
1.31704e-16,0,-1,11431.4,1,0,0,0,0.00156251,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000515694
1.31704e-16,0,-1,11431.4,1,0,0,0,0.00195313,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000519602
5.26818e-16,0,-1,11431.4,1,0,0,0,0.00234376,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000523508
0.0,0,-1,11431.4,1,0,0,0,0.00273439,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000527415
1.31704e-16,0,-1,11431.4,1,0,0,0,0.00312501,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000531319
0.0,0,-1,11431.4,1,0,0,0,0.00351564,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000535225
0.0,0,-1,11431.4,1,0,0,0,0.00390627,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000539134
1.31704e-16,0,-1,11431.4,1,0,0,0,0.00429689,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000543039
1.31704e-16,0,-1,11431.4,1,0,0,0,0.00468752,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000546946
2.63409e-16,0,-1,11431.4,1,0,0,0,0.00507815,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00055085
1.31704e-16,0,-1,11431.4,1,0,0,0,0.00546877,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000554756
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.005859399999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000558665
2.63409e-16,0,-1,11431.4,1,0,0,0,0.00625003,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000562571
1.31704e-16,0,-1,11431.4,1,0,0,0,0.00664065,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000566477
1.31704e-16,0,-1,11431.4,1,0,0,0,0.00703128,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0005703819999999999
0.0,0,-1,11431.4,1,0,0,0,0.0074218999999999995,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0005742880000000001
2.63409e-16,0,-1,11431.4,1,0,0,0,0.00781253,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000578196
2.63409e-16,0,-1,11431.4,1,0,0,0,0.00820316,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0005821019999999999
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.00859378,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000586009
2.63409e-16,0,-1,11431.4,1,0,0,0,0.00898441,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0005899130000000001
5.26818e-16,0,-1,11431.4,1,0,0,0,0.00937504,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000593819
2.63409e-16,0,-1,11431.4,1,0,0,0,0.00976566,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0005977280000000001
2.63409e-16,0,-1,11431.4,1,0,0,0,0.010156299999999998,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0006016330000000001
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0105469,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00060554
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0109375,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000609444
2.63409e-16,0,-1,11431.4,1,0,0,0,0.011328200000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00061335
2.63409e-16,0,-1,11431.4,1,0,0,0,0.011718799999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000617259
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0121094,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000621165
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0125,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0006250709999999999
2.63409e-16,0,-1,11431.4,1,0,0,0,0.012890700000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000628976
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0132813,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000632882
1.31704e-16,0,-1,11431.4,1,0,0,0,0.013671899999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00063679
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0140626,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000640696
5.26818e-16,0,-1,11431.4,1,0,0,0,0.014453200000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000644603
1.31704e-16,0,-1,11431.4,1,0,0,0,0.014843799999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000648507
2.63409e-16,0,-1,11431.4,1,0,0,0,0.015234399999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000652413
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0156251,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0006563210000000001
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0160157,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000660227
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0164063,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0006641339999999999
0.0,0,-1,11431.4,1,0,0,0,0.016796900000000003,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000668038
2.63409e-16,0,-1,11431.4,1,0,0,0,0.017187599999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000671944
9.21931e-16,0,-1,11431.4,1,0,0,0,0.017578200000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000675853
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0179688,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0006797589999999999
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0183594,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000683665
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0187501,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00068757
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0191407,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000691476
1.31704e-16,0,-1,11431.4,1,0,0,0,0.019531299999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000695384
5.26818e-16,0,-1,11431.4,1,0,0,0,0.019922,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00069929
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.020312599999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000703197
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0207032,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000707101
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0210938,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007110069999999999
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0214845,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000714915
2.63409e-16,0,-1,11431.4,1,0,0,0,0.021875099999999998,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000718821
0.0,0,-1,11431.4,1,0,0,0,0.0222657,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007227280000000001
0.0,0,-1,11431.4,1,0,0,0,0.022656299999999997,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000726632
9.21931e-16,0,-1,11431.4,1,0,0,0,0.023047,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000730538
2.63409e-16,0,-1,11431.4,1,0,0,0,0.023437599999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007344469999999999
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0238282,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0007383530000000001
9.21931e-16,0,-1,11431.4,1,0,0,0,0.0242188,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007422589999999999
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0246095,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000746163
1.31704e-16,0,-1,11431.4,1,0,0,0,0.025000099999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00075007
9.21931e-16,0,-1,11431.4,1,0,0,0,0.025390700000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000753978
5.26818e-16,0,-1,11431.4,1,0,0,0,0.025781400000000003,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0007578839999999999
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.026172000000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000761791
1.31704e-15,0,-1,11431.4,1,0,0,0,0.0265626,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000765695
1.31704e-16,0,-1,11431.4,1,0,0,0,0.026953199999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007696010000000001
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0273439,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007735089999999999
5.26818e-16,0,-1,11431.4,1,0,0,0,0.027734500000000002,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000777415
7.90227e-16,0,-1,11431.4,1,0,0,0,0.028125099999999997,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000781322
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.028515699999999998,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0007852260000000001
2.63409e-16,0,-1,11431.4,1,0,0,0,0.028906400000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000789132
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.029297000000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0007930410000000001
7.90227e-16,0,-1,11431.4,1,0,0,0,0.029687599999999998,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000796947
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0300782,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000800853
1.31704e-16,0,-1,11431.4,1,0,0,0,0.030468900000000004,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000804757
0.0,0,-1,11431.4,1,0,0,0,0.0308595,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000808664
1.31704e-16,0,-1,11431.4,1,0,0,0,0.031250099999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000812572
1.31704e-16,0,-1,11431.4,1,0,0,0,0.031640800000000004,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000816478
0.0,0,-1,11431.4,1,0,0,0,0.0320314,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000820385
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.032422,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000824289
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0328126,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000828195
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0332033,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000832103
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0335939,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000836009
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0339845,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000839916
0.0,0,-1,11431.4,1,0,0,0,0.0343751,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00084382
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0347658,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000847726
7.90227e-16,0,-1,11431.4,1,0,0,0,0.035156400000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000851635
0.0,0,-1,11431.4,1,0,0,0,0.035547,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000855541
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0359376,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0008594469999999999
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0363283,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000863351
9.21931e-16,0,-1,11431.4,1,0,0,0,0.0367189,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000867258
2.63409e-16,0,-1,11431.4,1,0,0,0,0.037109500000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000871166
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0375002,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000875072
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0378908,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0008789789999999999
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0382814,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000882883
1.31704e-16,0,-1,11431.4,1,0,0,0,0.038672000000000005,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0008867889999999999
2.63409e-16,0,-1,11431.4,1,0,0,0,0.03906269999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000890697
0.0,0,-1,11431.4,1,0,0,0,0.039453300000000004,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000894603
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0398439,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00089851
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0402345,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0009024139999999999
1.4487500000000001e-15,0,-1,11431.4,1,0,0,0,0.04062519999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00090632
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0410158,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009102289999999999
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0414064,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000914135
1.05364e-15,0,-1,11431.4,1,0,0,0,0.041797,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009180410000000001
7.90227e-16,0,-1,11431.4,1,0,0,0,0.042187699999999995,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.000921945
1.18534e-15,0,-1,11431.4,1,0,0,0,0.0425783,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000925852
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.042968900000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00092976
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0433595,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0009336660000000001
1.31704e-16,0,-1,11431.4,1,0,0,0,0.043750199999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000937573
0.0,0,-1,11431.4,1,0,0,0,0.0441408,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0009414769999999999
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0445314,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000945383
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0449221,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009492910000000001
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0453127,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0009531969999999999
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0457033,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000957104
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0460939,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0009610080000000001
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0464846,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000964914
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.04687519999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009688230000000001
1.4487500000000001e-15,0,-1,11431.4,1,0,0,0,0.047265800000000004,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.000972729
7.90227e-16,0,-1,11431.4,1,0,0,0,0.0476564,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000976635
1.58045e-15,0,-1,11431.4,1,0,0,0,0.0480471,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0009805389999999999
1.31704e-15,0,-1,11431.4,1,0,0,0,0.04843769999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009844460000000001
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0488283,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0009883539999999999
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0492189,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00099226
1.31704e-16,0,-1,11431.4,1,0,0,0,0.049609600000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.000996167
2.63409e-16,0,-1,11431.4,1,0,0,0,0.050000199999999995,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00100007
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0503908,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00100398
1.58045e-15,0,-1,11431.4,1,0,0,0,0.0507815,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00100789
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0511721,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00101179
5.26818e-16,0,-1,11431.4,1,0,0,0,0.051562699999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0010157
0.0,0,-1,11431.4,1,0,0,0,0.0519533,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0010196
1.31704e-16,0,-1,11431.4,1,0,0,0,0.05234400000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00102351
1.31704e-15,0,-1,11431.4,1,0,0,0,0.0527346,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00102742
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0531252,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00103132
0.0,0,-1,11431.4,1,0,0,0,0.0535158,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00103523
2.63409e-15,0,-1,11431.4,1,0,0,0,0.0539065,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00103913
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0542971,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00104304
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.05468769999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00104695
1.05364e-15,0,-1,11431.4,1,0,0,0,0.055078300000000004,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00105085
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.055469000000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00105476
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0558596,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00105866
2.63409e-16,0,-1,11431.4,1,0,0,0,0.05625019999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00106257
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0566409,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00106648
0.0,0,-1,11431.4,1,0,0,0,0.057031500000000006,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00107039
1.31704e-16,0,-1,11431.4,1,0,0,0,0.057422100000000004,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00107429
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.057812699999999995,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0010782
1.84386e-15,0,-1,11431.4,1,0,0,0,0.0582034,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0010821
7.90227e-16,0,-1,11431.4,1,0,0,0,0.05859400000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00108601
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0589846,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00108992
2.7657900000000003e-15,0,-1,11431.4,1,0,0,0,0.059375199999999996,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00109382
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0597659,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00109773
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.06015650000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00110163
1.84386e-15,0,-1,11431.4,1,0,0,0,0.0605471,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00110554
9.21931e-16,0,-1,11431.4,1,0,0,0,0.0609377,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00110945
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0613284,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00111335
2.63409e-16,0,-1,11431.4,1,0,0,0,0.061719,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00111726
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0621096,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00112117
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.06250030000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00112507
1.31704e-15,0,-1,11431.4,1,0,0,0,0.0628909,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00112898
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0632815,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00113289
1.31704e-15,0,-1,11431.4,1,0,0,0,0.0636721,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00113679
7.90227e-16,0,-1,11431.4,1,0,0,0,0.0640628,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0011407
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0644534,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0011446
2.23898e-15,0,-1,11431.4,1,0,0,0,0.064844,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00114851
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0652346,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00115242
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0656253,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00115632
1.84386e-15,0,-1,11431.4,1,0,0,0,0.0660159,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00116023
9.21931e-16,0,-1,11431.4,1,0,0,0,0.06640650000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00116414
9.21931e-16,0,-1,11431.4,1,0,0,0,0.0667971,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00116804
1.58045e-15,0,-1,11431.4,1,0,0,0,0.0671878,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00117195
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0675784,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00117585
7.90227e-16,0,-1,11431.4,1,0,0,0,0.067969,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00117976
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0683596,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00118367
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0687503,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00118757
9.21931e-16,0,-1,11431.4,1,0,0,0,0.0691409,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00119148
2.63409e-16,0,-1,11431.4,1,0,0,0,0.06953150000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00119538
7.90227e-16,0,-1,11431.4,1,0,0,0,0.0699222,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00119929
1.84386e-15,0,-1,11431.4,1,0,0,0,0.07031280000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0012032
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0707034,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0012071
7.90227e-16,0,-1,11431.4,1,0,0,0,0.071094,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00121101
2.10727e-15,0,-1,11431.4,1,0,0,0,0.0714847,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00121492
7.90227e-16,0,-1,11431.4,1,0,0,0,0.0718753,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00121882
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0722659,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00122273
2.10727e-15,0,-1,11431.4,1,0,0,0,0.0726565,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00122664
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.07304719999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00123054
1.58045e-15,0,-1,11431.4,1,0,0,0,0.0734378,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00123445
1.58045e-15,0,-1,11431.4,1,0,0,0,0.0738284,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00123835
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.07421900000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00124226
9.21931e-16,0,-1,11431.4,1,0,0,0,0.0746097,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00124617
1.71216e-15,0,-1,11431.4,1,0,0,0,0.0750003,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00125007
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0753909,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00125398
7.90227e-16,0,-1,11431.4,1,0,0,0,0.0757816,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00125788
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0761722,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00126179
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0765628,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0012657
2.10727e-15,0,-1,11431.4,1,0,0,0,0.0769534,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00126961
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0773441,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00127351
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0777347,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00127742
2.10727e-15,0,-1,11431.4,1,0,0,0,0.07812530000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00128132
1.05364e-15,0,-1,11431.4,1,0,0,0,0.0785159,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00128523
1.84386e-15,0,-1,11431.4,1,0,0,0,0.07890660000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00128914
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0792972,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00129304
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0796878,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00129695
1.84386e-15,0,-1,11431.4,1,0,0,0,0.0800784,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00130086
1.05364e-15,0,-1,11431.4,1,0,0,0,0.0804691,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00130476
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.08085969999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00130867
1.05364e-15,0,-1,11431.4,1,0,0,0,0.0812503,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00131257
1.71216e-15,0,-1,11431.4,1,0,0,0,0.08164099999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00131648
7.90227e-16,0,-1,11431.4,1,0,0,0,0.0820316,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00132039
1.71216e-15,0,-1,11431.4,1,0,0,0,0.0824222,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00132429
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0828128,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0013282
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0832035,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0013321
1.31704e-16,0,-1,11431.4,1,0,0,0,0.0835941,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00133601
7.90227e-16,0,-1,11431.4,1,0,0,0,0.0839847,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00133992
1.9755700000000003e-15,0,-1,11431.4,1,0,0,0,0.0843753,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00134382
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.084766,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00134773
9.21931e-16,0,-1,11431.4,1,0,0,0,0.0851566,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00135163
2.10727e-15,0,-1,11431.4,1,0,0,0,0.0855472,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00135554
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.08593780000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00135945
7.90227e-16,0,-1,11431.4,1,0,0,0,0.0863285,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00136336
9.21931e-16,0,-1,11431.4,1,0,0,0,0.08671910000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00136726
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0871097,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00137117
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0875003,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00137507
1.58045e-15,0,-1,11431.4,1,0,0,0,0.087891,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00137898
9.21931e-16,0,-1,11431.4,1,0,0,0,0.0882816,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00138289
1.71216e-15,0,-1,11431.4,1,0,0,0,0.08867219999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00138679
1.71216e-15,0,-1,11431.4,1,0,0,0,0.08906289999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0013907
1.71216e-15,0,-1,11431.4,1,0,0,0,0.08945349999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0013946
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0898441,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00139851
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.0902347,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00140242
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0906254,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00140632
1.71216e-15,0,-1,11431.4,1,0,0,0,0.091016,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00141023
9.21931e-16,0,-1,11431.4,1,0,0,0,0.0914066,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00141413
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0917972,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00141804
7.90227e-16,0,-1,11431.4,1,0,0,0,0.09218789999999999,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00142195
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0925785,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00142586
1.05364e-15,0,-1,11431.4,1,0,0,0,0.0929691,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00142976
1.18534e-15,0,-1,11431.4,1,0,0,0,0.0933597,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00143367
7.90227e-16,0,-1,11431.4,1,0,0,0,0.09375039999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00143757
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.094141,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00144148
2.10727e-15,0,-1,11431.4,1,0,0,0,0.09453160000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00144539
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.0949223,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00144929
1.9755700000000003e-15,0,-1,11431.4,1,0,0,0,0.09531289999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0014532
1.9755700000000003e-15,0,-1,11431.4,1,0,0,0,0.0957035,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00145711
1.9755700000000003e-15,0,-1,11431.4,1,0,0,0,0.0960941,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00146101
1.84386e-15,0,-1,11431.4,1,0,0,0,0.09648480000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00146492
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.09687539999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00146882
5.26818e-16,0,-1,11431.4,1,0,0,0,0.09726599999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00147273
1.84386e-15,0,-1,11431.4,1,0,0,0,0.0976566,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00147664
2.63409e-16,0,-1,11431.4,1,0,0,0,0.0980473,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00148054
5.26818e-16,0,-1,11431.4,1,0,0,0,0.0984379,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00148445
1.84386e-15,0,-1,11431.4,1,0,0,0,0.0988285,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00148835
1.71216e-15,0,-1,11431.4,1,0,0,0,0.0992191,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00149226
2.10727e-15,0,-1,11431.4,1,0,0,0,0.09960980000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00149617
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.1,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00150007
2.63409e-16,0,-1,11431.4,1,0,0,0,0.100391,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00150398
2.63409e-16,0,-1,11431.4,1,0,0,0,0.10078200000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00150789
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.101172,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00151179
7.90227e-16,0,-1,11431.4,1,0,0,0,0.101563,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0015157
1.84386e-15,0,-1,11431.4,1,0,0,0,0.101954,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00151961
1.71216e-15,0,-1,11431.4,1,0,0,0,0.102344,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00152351
7.90227e-16,0,-1,11431.4,1,0,0,0,0.10273499999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00152742
1.9755700000000003e-15,0,-1,11431.4,1,0,0,0,0.103125,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00153132
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.10351600000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00153523
1.84386e-15,0,-1,11431.4,1,0,0,0,0.103907,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00153914
2.63409e-16,0,-1,11431.4,1,0,0,0,0.104297,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00154304
2.63409e-16,0,-1,11431.4,1,0,0,0,0.10468800000000002,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00154695
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.10507899999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00155085
2.63409e-15,0,-1,11431.4,1,0,0,0,0.10546900000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00155476
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.10586,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00155867
1.31704e-16,0,-1,11431.4,1,0,0,0,0.10625,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00156258
1.84386e-15,0,-1,11431.4,1,0,0,0,0.10664100000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00156648
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.10703199999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00157039
9.21931e-16,0,-1,11431.4,1,0,0,0,0.107422,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00157429
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.107813,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0015782
1.18534e-15,0,-1,11431.4,1,0,0,0,0.108204,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00158211
1.05364e-15,0,-1,11431.4,1,0,0,0,0.10859400000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00158601
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.10898499999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00158992
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.109375,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00159383
2.10727e-15,0,-1,11431.4,1,0,0,0,0.109766,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00159773
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.11015699999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00160164
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.110547,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00160554
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.11093800000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00160945
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.111329,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00161336
1.18534e-15,0,-1,11431.4,1,0,0,0,0.111719,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00161726
2.50239e-15,0,-1,11431.4,1,0,0,0,0.11210999999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00162117
2.63409e-16,0,-1,11431.4,1,0,0,0,0.1125,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00162507
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.112891,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00162898
1.84386e-15,0,-1,11431.4,1,0,0,0,0.113282,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00163289
7.90227e-16,0,-1,11431.4,1,0,0,0,0.11367200000000001,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00163679
5.26818e-16,0,-1,11431.4,1,0,0,0,0.11406300000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0016407
1.71216e-15,0,-1,11431.4,1,0,0,0,0.114454,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0016445999999999998
2.10727e-15,0,-1,11431.4,1,0,0,0,0.114844,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00164851
5.26818e-16,0,-1,11431.4,1,0,0,0,0.11523499999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00165242
7.90227e-16,0,-1,11431.4,1,0,0,0,0.115625,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00165633
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.11601600000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00166023
1.71216e-15,0,-1,11431.4,1,0,0,0,0.116407,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00166414
2.37068e-15,0,-1,11431.4,1,0,0,0,0.116797,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00166804
2.63409e-16,0,-1,11431.4,1,0,0,0,0.11718800000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00167195
1.31704e-16,0,-1,11431.4,1,0,0,0,0.117579,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00167586
2.63409e-16,0,-1,11431.4,1,0,0,0,0.117969,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00167976
7.90227e-16,0,-1,11431.4,1,0,0,0,0.11835999999999999,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00168367
2.10727e-15,0,-1,11431.4,1,0,0,0,0.11875,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00168757
1.84386e-15,0,-1,11431.4,1,0,0,0,0.11914100000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00169148
2.63409e-16,0,-1,11431.4,1,0,0,0,0.119532,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00169539
1.18534e-15,0,-1,11431.4,1,0,0,0,0.119922,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00169929
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.12031300000000002,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.0017032
1.31704e-16,0,-1,11431.4,1,0,0,0,0.12070399999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0017070999999999998
1.31704e-16,0,-1,11431.4,1,0,0,0,0.12109400000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00171101
2.7657900000000003e-15,0,-1,11431.4,1,0,0,0,0.121485,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00171492
9.21931e-16,0,-1,11431.4,1,0,0,0,0.121875,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00171883
0.0,0,-1,11431.4,1,0,0,0,0.12226600000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00172273
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.12265699999999999,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00172664
1.71216e-15,0,-1,11431.4,1,0,0,0,0.123047,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00173054
1.9755700000000003e-15,0,-1,11431.4,1,0,0,0,0.123438,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00173445
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.123829,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00173836
1.4487500000000001e-15,0,-1,11431.4,1,0,0,0,0.12421900000000001,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00174226
7.90227e-16,0,-1,11431.4,1,0,0,0,0.12460999999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00174617
7.90227e-16,0,-1,11431.4,1,0,0,0,0.125,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00175008
2.63409e-16,0,-1,11431.4,1,0,0,0,0.125391,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00175398
1.4487500000000001e-15,0,-1,11431.4,1,0,0,0,0.125782,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00175789
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.126172,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00176179
1.4487500000000001e-15,0,-1,11431.4,1,0,0,0,0.126563,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0017657
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.12695399999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00176961
1.58045e-15,0,-1,11431.4,1,0,0,0,0.127344,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00177351
2.63409e-16,0,-1,11431.4,1,0,0,0,0.127735,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00177742
2.10727e-15,0,-1,11431.4,1,0,0,0,0.128126,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00178132
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.12851600000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00178523
9.21931e-16,0,-1,11431.4,1,0,0,0,0.128907,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00178914
9.21931e-16,0,-1,11431.4,1,0,0,0,0.129297,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00179304
2.7657900000000003e-15,0,-1,11431.4,1,0,0,0,0.129688,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00179695
2.8975000000000002e-15,0,-1,11431.4,1,0,0,0,0.130079,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00180086
1.05364e-15,0,-1,11431.4,1,0,0,0,0.130469,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00180476
5.26818e-16,0,-1,11431.4,1,0,0,0,0.13086,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00180867
5.26818e-16,0,-1,11431.4,1,0,0,0,0.131251,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00181258
9.21931e-16,0,-1,11431.4,1,0,0,0,0.131641,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00181648
1.18534e-15,0,-1,11431.4,1,0,0,0,0.13203199999999998,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00182039
2.8975000000000002e-15,0,-1,11431.4,1,0,0,0,0.132422,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00182429
1.31704e-16,0,-1,11431.4,1,0,0,0,0.13281300000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0018282
1.31704e-16,0,-1,11431.4,1,0,0,0,0.133204,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00183211
5.26818e-16,0,-1,11431.4,1,0,0,0,0.13359400000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00183601
2.10727e-15,0,-1,11431.4,1,0,0,0,0.133985,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00183992
2.10727e-15,0,-1,11431.4,1,0,0,0,0.134376,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00184382
1.05364e-15,0,-1,11431.4,1,0,0,0,0.134766,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00184773
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.135157,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00185164
7.90227e-16,0,-1,11431.4,1,0,0,0,0.135547,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00185555
7.90227e-16,0,-1,11431.4,1,0,0,0,0.135938,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00185945
1.05364e-15,0,-1,11431.4,1,0,0,0,0.136329,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00186336
7.90227e-16,0,-1,11431.4,1,0,0,0,0.136719,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00186726
9.21931e-16,0,-1,11431.4,1,0,0,0,0.13710999999999998,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00187117
2.63409e-16,0,-1,11431.4,1,0,0,0,0.137501,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00187508
7.90227e-16,0,-1,11431.4,1,0,0,0,0.137891,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00187898
9.21931e-16,0,-1,11431.4,1,0,0,0,0.138282,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00188289
1.05364e-15,0,-1,11431.4,1,0,0,0,0.138672,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0018868
1.31704e-16,0,-1,11431.4,1,0,0,0,0.13906300000000002,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0018907
9.21931e-16,0,-1,11431.4,1,0,0,0,0.139454,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00189461
1.18534e-15,0,-1,11431.4,1,0,0,0,0.139844,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00189851
1.4487500000000001e-15,0,-1,11431.4,1,0,0,0,0.140235,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00190242
1.31704e-15,0,-1,11431.4,1,0,0,0,0.140626,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00190633
1.05364e-15,0,-1,11431.4,1,0,0,0,0.141016,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00191023
7.90227e-16,0,-1,11431.4,1,0,0,0,0.141407,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00191414
9.21931e-16,0,-1,11431.4,1,0,0,0,0.141797,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00191804
5.26818e-16,0,-1,11431.4,1,0,0,0,0.142188,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00192195
9.21931e-16,0,-1,11431.4,1,0,0,0,0.14257899999999998,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00192586
1.18534e-15,0,-1,11431.4,1,0,0,0,0.142969,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00192976
2.10727e-15,0,-1,11431.4,1,0,0,0,0.14336,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00193367
7.90227e-16,0,-1,11431.4,1,0,0,0,0.143751,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00193757
5.26818e-16,0,-1,11431.4,1,0,0,0,0.14414100000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00194148
5.26818e-16,0,-1,11431.4,1,0,0,0,0.144532,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00194539
9.21931e-16,0,-1,11431.4,1,0,0,0,0.144922,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.0019493
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.145313,0,1.95313e-05,0,1,1,0.000625,0.000625,0.0019532
1.58045e-15,0,-1,11431.4,1,0,0,0,0.145704,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00195711
1.05364e-15,0,-1,11431.4,1,0,0,0,0.146094,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00196101
0.0,0,-1,11431.4,1,0,0,0,0.146485,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00196492
5.26818e-16,0,-1,11431.4,1,0,0,0,0.146876,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00196883
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.147266,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00197273
3.9511300000000003e-16,0,-1,11431.4,1,0,0,0,0.14765699999999998,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00197664
1.05364e-15,0,-1,11431.4,1,0,0,0,0.148047,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00198054
9.21931e-16,0,-1,11431.4,1,0,0,0,0.14843800000000001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00198445
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.148829,0,1.95313e-05,0,1,1,0.000625,0.000624999,0.00198836
7.90227e-16,0,-1,11431.4,1,0,0,0,0.14921900000000002,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00199226
6.585219999999999e-16,0,-1,11431.4,1,0,0,0,0.14961,0,1.95313e-05,0,1,1,0.000625001,0.000625,0.00199617
1.58045e-15,0,-1,11431.4,1,0,0,0,0.150001,0,1.95313e-05,0,1,1,0.000625,0.000625,0.00200007


==> figures/model_HDR_modi.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'model_HDR_modi.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{482.23622255bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58020186)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{model_HDR_modi.pdf}}%
    \put(0.52691228,0.28419455){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\Omega^-(t)$\end{tabular}}}}%
    \put(0.83719681,0.4349556){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\partial \Omega$\end{tabular}}}}%
    \put(0.52729496,0.49982143){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\boldsymbol{n}_{\Sigma}$\end{tabular}}}}%
    \put(0.206129,0.07973407){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\Omega^+(t)$\end{tabular}}}}%
    \put(0.22755231,0.34752281){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\Sigma(t)$\end{tabular}}}}%
    \put(0.36964064,0.28216758){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\chi = 1$\end{tabular}}}}%
    \put(0.1212569,0.46085802){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\chi = 0$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/parasiticCurrent.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'parasiticCurrent.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{824.78928079bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47956595)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{parasiticCurrent.pdf}}%
  \end{picture}%
\endgroup%


==> figures/rho_update_Eqn.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rho_update_Eqn.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{237.0885876bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.00000009)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rho_update_Eqn.pdf}}%
    \put(0.34296113,0.60506934){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rho_f F_f$\end{tabular}}}}%
    \put(0.56665702,0.88073484){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\alpha_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rho_update_Eqn.pdf}}%
  \end{picture}%
\endgroup%


==> figures/rho_update_FT.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rho_update_FT.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{557.44982394bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42559762)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rho_update_FT.pdf}}%
    \put(0.23942012,0.02943337){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Sigma (t^n)$\end{tabular}}}}%
    \put(0.77013764,0.02671519){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Sigma (t^{n+1})$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rho_update_FT.pdf}}%
  \end{picture}%
\endgroup%


==> figures/svg-inkscape/Cyclic_case_description_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Cyclic_case_description_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{403.3775681bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.96586908)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Cyclic_case_description_svg-tex.pdf}}%
    \put(0.7239187,0.83140628){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{v}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Cyclic_case_description_svg-tex.pdf}}%
    \put(0.04352799,0.00433329){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(-0.00079795,0.07100856){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$z$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/svg-inkscape/cyclicBC_explain_new_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cyclicBC_explain_new_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{266.75890344bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.84901289)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.9226031,0.47355133){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x}_i^{own}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cyclicBC_explain_new_svg-tex.pdf}}%
    \put(0.23684631,0.52075053){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x}_c^{nei}$\end{tabular}}}}%
    \put(-0.08964369,0.46213382){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x}_{i}^{nei}$\end{tabular}}}}%
    \put(0.12766085,0.5247464){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x}_{f}^{nei}$\end{tabular}}}}%
    \put(1.00876655,0.5099075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x}^{own}_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cyclicBC_explain_new_svg-tex.pdf}}%
    \put(0.53061192,0.64212088){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\v$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{cyclicBC_explain_new_svg-tex.pdf}}%
    \put(0.87642978,0.72084324){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{owner-patch}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{cyclicBC_explain_new_svg-tex.pdf}}%
    \put(0.04503821,0.73362){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{neighbor-patch}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{cyclicBC_explain_new_svg-tex.pdf}}%
    \put(0.13043035,0.43575694){\color[rgb]{0,0.70588235,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RDF\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{cyclicBC_explain_new_svg-tex.pdf}}%
    \put(0.49787772,0.73520236){\color[rgb]{0.8627451,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RDF\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/translating-droplet-3D.pdf_tex <==
%% Creator: Inkscape 1.1 (c4e8f9ed74, 2021-05-24), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'translating-droplet-3D.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{500.1663208bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56900492)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{translating-droplet-3D.pdf}}%
    \put(0.62640707,0.46813017){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}mantle\end{tabular}}}}%
    \put(-0.0018158,0.26956942){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}mantle\end{tabular}}}}%
    \put(0.31703798,0.48272838){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}outlet\end{tabular}}}}%
    \put(0.49451567,0.27448239){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{v}$\end{tabular}}}}%
    \put(0.36026638,0.31757758){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$R$\end{tabular}}}}%
    \put(0.50013875,0.16102266){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$L_y$\end{tabular}}}}%
    \put(0.25446671,0.06996915){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$L_x$\end{tabular}}}}%
    \put(0.55647141,0.41107565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$L_z$\end{tabular}}}}%
    \put(0.36748392,0.17269615){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}inlet\end{tabular}}}}%
    \put(0.35657121,0.22144774){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$C_z$\end{tabular}}}}%
    \put(0.27404826,0.18796005){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$C_x$\end{tabular}}}}%
    \put(0.34560726,0.12986678){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$C_y$\end{tabular}}}}%
    \put(0.19339841,0.10874485){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$x$\end{tabular}}}}%
    \put(0.20466469,0.13426543){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$y$\end{tabular}}}}%
    \put(0.13700007,0.11780314){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$z$\end{tabular}}}}%
    \put(0.72647806,0.36025378){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{v}=(0,0,1)$ \\\end{tabular}}}}%
    \put(0.72496523,0.18626744){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{v}=\mathbf{0}$ \\\end{tabular}}}}%
    \put(0.72647846,0.26817394){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{v}=(0,0,1)$ \\\end{tabular}}}}%
    \put(0.64543593,0.35990069){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}inlet:\end{tabular}}}}%
    \put(0.61926302,0.26666817){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}mantle:\end{tabular}}}}%
    \put(0.63875846,0.18658616){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}oulet:\end{tabular}}}}%
    \put(0.09372155,0.00471522){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$R=0.2, C_x=C_y=0.5, C_z=0.4, L_x=L_y=5R, L_z=6R$\end{tabular}}}}%
    \put(0.72581593,0.10743599){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t_{end}=0.41s$\end{tabular}}}}%
    \put(0.72647846,0.32603579){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\nabla p = \mathbf{0}$\end{tabular}}}}%
    \put(0.80499159,0.50595576){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.00223433\unitlength}\end{minipage}}}%
    \put(0.72647846,0.2337713){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\nabla p = \mathbf{0}$\end{tabular}}}}%
    \put(0.72496523,0.15505907){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$p=0$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/damBreak_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'damBreak_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{482.01728224bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.27856304)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{damBreak_svg-tex.pdf}}%
    \put(0.13472363,0.19020677){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$a$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{damBreak_svg-tex.pdf}}%
    \put(0.24172069,0.12884452){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rho^-$\end{tabular}}}}%
    \put(0.51001872,0.12898648){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rho^+$\end{tabular}}}}%
    \put(0.48785455,0.00912487){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$z$\end{tabular}}}}%
    \put(0.03963933,0.15369496){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$x$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/dropletImpacting2D_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dropletImpacting2D_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{448.07586191bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61573878)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dropletImpacting2D_svg-tex.pdf}}%
    \put(0.11590444,0.54272301){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\rho^+$\end{tabular}}}}%
    \put(0.57022801,0.21572957){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\rho^-$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{dropletImpacting2D_svg-tex.pdf}}%
    \put(0.67496146,0.19958919){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} $U_y$\end{tabular}}}}%
    \put(0.51801752,0.00981607){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$x$\end{tabular}}}}%
    \put(0.02212456,0.34163887){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$y$\end{tabular}}}}}%
    \put(0.47546236,0.22408087){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$D$\end{tabular}}}}%
    \put(0.47740784,0.08004245){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$h$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/fallingDroplet2D_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fallingDroplet2D_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{363.33825374bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99511521)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fallingDroplet2D_svg-tex.pdf}}%
    \put(0.25414789,0.72582593){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\rho^+$\end{tabular}}}}%
    \put(0.57845432,0.53674694){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\rho^-$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fallingDroplet2D_svg-tex.pdf}}%
    \put(0.80905392,0.2538754){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} $U_y$\end{tabular}}}}%
    \put(0.52409803,0.01210537){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$x$\end{tabular}}}}%
    \put(0.02728444,0.51921318){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$y$\end{tabular}}}}}%
    \put(0.48370371,0.48659451){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$D$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fallingDroplet2D_svg-tex.pdf}}%
    \put(0.1943631,0.29512464){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} $g$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/risingBubble2D_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'risingBubble2D_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{276.79083193bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.81299504)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{risingBubble2D_svg-tex.pdf}}%
    \put(0.46423938,1.77717925){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{risingBubble2D_svg-tex.pdf}}%
    \put(0.97263063,0.88634494){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{risingBubble2D_svg-tex.pdf}}%
    \put(0.37750841,0.23452297){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$0.5$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{risingBubble2D_svg-tex.pdf}}%
    \put(0.22319432,0.58631692){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$0.5$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{risingBubble2D_svg-tex.pdf}}%
    \put(0.76112174,0.47631686){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$0.5$\end{tabular}}}}}%
    \put(0.54844445,0.39555825){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\rho^+$\end{tabular}}}}%
    \put(0.5184451,1.06590567){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\rho^-$\end{tabular}}}}%
    \put(0.48222774,0.0158905){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$x$\end{tabular}}}}%
    \put(0.03581579,0.88645355){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$y$\end{tabular}}}}}%
  \end{picture}%
\endgroup%

